Legal-HNet: Mixing Legal Long-Context Tokens with Hartley Transform

Since its introduction, the transformers architecture has seen great adoption in NLP applications, but it also has limitations. Although the self-attention mechanism allows for generating very rich representations of the input text, its effectiveness may be limited in specialized domains such as legal, where, for example, language models often have to process very long texts. In this paper, we explore alternatives to replace the attention-based layers with simpler token-mixing mechanisms: Hartley and Fourier transforms. Using these non-parametric techniques, we train models with long input documents from scratch in the legal domain setting. We also introduce a new hybrid Seq2Seq architecture, a no-attention-based encoder connected with an attention-based decoder, which performs quite well on existing summarization tasks with much less compute and memory requirements. We believe that similar, if not better performance, as in the case of long correlations of abstractive text summarization tasks, can be achieved by adopting these simpler infrastructures. This not only makes training models from scratch accessible to more people, but also contributes to the reduction of the carbon footprint during training.

==> abstract.txt <==


The transformers architecture has been a huge success in the NLP world, but it has it's own limitations. Although, the self-attention mechanism allows for generating very rich representations of the input text, it may not  always  be viable for downstream tasks. Particularly in specialized domains such as legal where, for example, language models often have to process very long texts.  In this paper, we explore a few existing options to replace the attention based layers with simpler token mixing mechanisms: Hartley and Fourier transforms.  Using these linear techniques, we train models with long input documents from scratch in the legal domain setting. We also introduce a new hybrid Seq2Seq architecture, a no-attention based encoder connected with an attention based decoder, which performs quite well on existing summarization tasks with much less compute and memory requirements. We believe that similar, if not better performance, as in the case of long tokens correlations of abstractive text summarization tasks, can be achieved by adopting these simpler infrastructures. This not only makes training models from scratch accessible to more people, but also creates a smaller carbon footprint.

==> summaries/billsum-fnet-4096-base.txt <==
====================================================================================================
Sorted by fmeasure. Worst example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
SECTION 1. STANDARDIZATION OF WITHDRAWAL OPTIONS FOR THRIFT SAVINGS 
              PLAN PARTICIPANTS.

    (a) Participation in the Thrift Savings Plan.--Section 8351(b) of 
title 5, United States Code, is amended--
            (1) by amending paragraph (4) to read as follows:
            ``(4) Section 8433(b) of this title applies to any employee 
        or Member who elects to make contributions to the Thrift 
        Savings Fund under subsection (a) of this section and separates 
        from Government employment.'';
            (2) by striking out paragraphs (5), (6), and (8);
            (3) by redesignating paragraphs (7), (9), and (10) as 
        paragraphs (5), (6), and (7), respectively;
            (4) in paragraph (5)(C) (as redesignated under paragraph 
        (3) of this subsection) by striking out ``or former spouse'' in 
        both places it appears;
            (5) by amending paragraph (6) (as redesignated under 
        paragraph (3) of this subsection) to read as follows:
            ``(6) Notwithstanding paragraph (4), if an employee or 
        Member separates from Government employment and such employee's 
        or Member's nonforfeitable account balance is $3,500 or less, 
        the Executive Director shall pay the nonforfeitable account 
        balance to the participant in a single payment unless the 
        employee or Member elects, at such time and otherwise in such 
        manner as the Executive Director prescribes, one of the options 
        available under section 8433(b) of this title.''; and
            (6) in paragraph (7) (as redesignated under paragraph (3) 
        of this subsection) by striking out ``nonforfeiture'' and 
        inserting in lieu thereof ``nonforfeitable''.
    (b) Benefits and Election of Benefits.--Section 8433 of title 5, 
United States Code, is amended--
            (1) in subsection (b) by striking out the matter before 
        paragraph (1) and inserting in lieu thereof ``Subject to 
        section 8435 of this title, any employee or Member who 
        separates from Government employment entitled to an annuity 
        under subchapter II of this chapter or any employee or Member 
        who separates from Government employment is entitled and may 
        elect--'';
            (2) by striking out subsections (c) and (d) and 
        redesignating subsections (e), (f), (g), (h), and (i) as 
        subsections (c), (d), (e), (f), and (g), respectively;
            (3) in s...
====================================================================================================
Gold
====================================================================================================
Revises the Thrift Savings Plan (TSP), with changes providing separating TSP participants with the same options for withdrawal.
====================================================================================================
Model
====================================================================================================
amends federal civil service provisions to allow federal employees to elect to make contributions to the thrift savings fund to be used to pay the nonforfeitable account balance in a single payment unless the employee or member waives such method, in specified circumstances, after establishing the satisfaction of the right to receive an election under the federal employees' retirement system (fers). removes provisions regarding: (1) annuities; and (2) the treatment of annuities. (sec. 3) modifies the definition of "credit," for purposes of eligibility for the spouses and former spouses, child, and certain other individuals who separates from government employment (as under current law) to conform with this act; (4) eligibility requirements relating to retirement plan and annuities for annuities of federal public and non-federal pension plans and survivor annuities and magistrates; (5) provisions concerning the status of temporary bankruptcy judges to set forth elective deferrals for members who retires before attaining age 65 (currently, at the time and otherwise in which they are eligible); (6) presumption of dissolution, involuntary transfer to an eligible retirement plan; (7) automatic transfer by the secretary of veterans affairs of any fractional interest in the case of an ses or magistrate which occurs before the end of such period ending on such date; (8) termination of provisions governing the retirement and survivors annuities (thereby allowing the transfer of pension benefits to annuities) of certain federal retirement accounts to certain former members after september 11, 2005, without having met the age and service requirements applicable to those made in lieu of years of time; or (9) after such date, if any court judge determines that such an tsc has been terminated.
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.05, RougeL: 0.04, RougeLsum: 0.04

====================================================================================================
Sorted by fmeasure. Bottom 5\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
SECTION 1. SHORT TITLE.

    This Act may be cited as the ``Advanced Nuclear Fuel Availability 
Act''.

SEC. 2. PROGRAM.

    (a) Establishment.--The Secretary shall establish and carry out, 
through the Office of Nuclear Energy, a program to support the 
availability of HA-LEU for domestic commercial use.
    (b) Program Elements.--In carrying out the program under subsection 
(a), the Secretary--
            (1) may provide financial assistance to assist commercial 
        entities to design and license transportation packages for HA-
        LEU, including canisters for metal, gas, and other HA-LEU 
        compositions;
            (2) shall, to the extent practicable--
                    (A) by January 1, 2021, have commercial entities 
                submit such transportation package designs to the 
                Commission for certification by the Commission under 
                part 71 of title 10, Code of Federal Regulations; and
                    (B) encourage the Commission to have such 
                transportation package designs so certified by the 
                Commission by January 1, 2023;
            (3) not later than January 1, 2020, shall submit to 
        Congress a report on the Department's uranium inventory that 
        may be available to be processed to HA-LEU for purposes of such 
        program, which may not include any uranium allocated by the 
        Secretary for use in support of the atomic energy defense 
        activities of the National Nuclear Security Administration;
            (4) not later than 1 year after the date of enactment of 
        this Act, and biennially thereafter through September 30, 2025, 
        shall conduct a survey of stakeholders to estimate the quantity 
        of HA-LEU necessary for domestic commercial use for each of the 
        5 subsequent years;
            (5) shall assess options available for the Secretary to 
        acquire HA-LEU for such program, including an assessment, for 
        each such option, of the cost and amount of time required;
            (6) shall establish a consortium, which may include 
        entities involved in any stage of the nuclear fuel cycle, to 
        partner with the Department to support the availability of HA-
        LEU for domestic commercial use, including by--
                    (A) providing information to the Secretary for 
                purposes of surveys conducted under paragraph (4); and
                    (B) ...
====================================================================================================
Gold
====================================================================================================
Advanced Nuclear Fuel Availability Act This bill directs the Department of Energy to develop and deploy high-assay low-enriched uranium for domestic commercial use and to develop a schedule for recovering costs associated with such development.
====================================================================================================
Model
====================================================================================================
. advanced nuclear fuel availability act (sec. 2)this bill requires the nuclear regulatory commission (nrc) to establish and carry out, through the office of nuclear energy, a program to support the availability of ha-leu for domestic commercial use. in carrying out the program, the department of energy (doe) may provide financial assistance to assist commercial entities to design and license transportation packages for its ball, including can tribes for metal, gas, and other hamu wells. (this will: (1) submit to congress on the department's uranium inventory that may be available to be processed to unexpan for purposes of such program, and to encourage the nrc to have such transportation package designs so certified by january 1,2021; and (3) conduct biennially thereafter, to assess the quantity of uninu necessary for such program. the bill sets forth reporting requirements. additionally, doe may not make specified commitments under this bill. additionally, doj shall report on its conversion to its nuclear technology, including its licensing and regulation, ownership, or other acquisition.
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.22, RougeL: 0.18, RougeLsum: 0.18

====================================================================================================
Sorted by fmeasure. Bottom 25\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
SECTION 1. SHORT TITLE.

    This Act may be cited as the ``Airport Streamlining Approval 
Process Act of 2002''.

SEC. 2. FINDINGS.

    Congress finds that--
            (1) airports play a major role in interstate and foreign 
        commerce;
            (2) congestion and delays at our Nation's major airports 
        have a significant negative impact on our Nation's economy;
            (3) airport capacity enhancement projects at congested 
        airports are a national priority and should be constructed on 
        an expedited basis;
            (4) airport capacity enhancement projects must include an 
        environmental review process that provides local citizenry an 
        opportunity for consideration of and appropriate action to 
        address environmental concerns; and
            (5) the Federal Aviation Administration, airport 
        authorities, communities, and other Federal, State, and local 
        government agencies must work together to develop a plan, set 
        and honor milestones and deadlines, and work to protect the 
        environment while sustaining the economic vitality that will 
        result from the continued growth of aviation.

SEC. 3. PROMOTION OF NEW RUNWAYS.

    Section 40104 of title 49, United States Code, is amended by adding 
at the end the following:
    ``(c) Airport Capacity Enhancement Projects at Congested 
Airports.--In carrying out subsection (a), the Administrator shall take 
action to encourage the construction of airport capacity enhancement 
projects at congested airports as those terms are defined in section 
47179.''.

SEC. 4. AIRPORT PROJECT STREAMLINING.

    (a) In General.--Chapter 471 of title 49, United States Code, is 
amended by inserting after section 47153 the following:

             ``SUBCHAPTER III--AIRPORT PROJECT STREAMLINING

``Sec. 47171. DOT as lead agency
    ``(a) Airport Project Review Process.--The Secretary of 
Transportation shall develop and implement a coordinated review process 
for airport capacity enhancement projects at congested airports.
    ``(b) Coordinated Reviews.--The coordinated review process under 
this section shall provide that all environmental reviews, analyses, 
opinions, permits, licenses, and approvals that must be issued or made 
by a Federal agency or airport sponsor for an airport capacity 
enhancement project at a congested airport will be conducted 
concurrently, to the maximum extent practicable, and completed within a 
time ...
====================================================================================================
Gold
====================================================================================================
Airport Streamlining Approval Process Act of 2002 - (Sec. 3) Amends Federal transportation law to direct the Administrator of the Federal Aviation Administration (FAA) to take action to encourage the construction of airport capacity enhancement projects at congested airports.(Sec. 4) Directs the Secretary of Transportation to develop and implement a coordinated review process for such projects, which shall provide that all environmental reviews, analyses, opinions, permits, licenses, and approvals that must be issued or made by a Federal agency or airport sponsor for such a project will be conducted concurrently in cooperation with all Federal and State agencies with jurisdiction over environmental-related matters.Requires: (1) the Secretary determine the reasonable alternatives to an airport capacity enhancement project at a congested airport; and (2) any other participating Federal or State agency to consider only those alternatives the Secretary has determined are reasonable.Authorizes the Secretary, at the request of an airport sponsor for a congested airport, to approve a restriction on use of a runway to be constructed at the airport to minimize potentially significant adverse noise impacts from the runway only if the restriction is necessary and the most appropriate and cost-effective measure (taking into consideration associated environmental trade-offs) to mitigate such impacts and expedite runway construction.Authorizes the Secretary, in specified circumstances, to allow an airport sponsor carrying out such a project to make payments, out of airport revenues (including local taxes on aviation fuel), for measures to mitigate the environmental impacts of the project, including aircraft noise.Permits the FAA Administrator to accept funds from an airport sponsor to hire additional staff or obtain the services of consultants in order to facilitate the timely processing, review, and completion of environmental activities associated with an airport development project.Authorizes appropriations to facilitate timely processing, review, and completion of environmental activities associated with airport capacity enhancement projects at congested airports.Permits a person disclosing a substantial interest in an order issued by the Secretary or the head of any other pertinent Federal agency to apply for judicial review of the order. Prescribes procedures and requirements for such an appeal.(Sec. 5) Repeals the requirement that the Secretary approve a project grant application only if the chief executive officer of the State in which the project will be located certifies that there is reasonable assurance that the project will be located, designed, constructed, and operated in compliance with applicable air and water quality standards.Revises the approval criteria without the requirement of an environmental impact statement for an airport development project that does not involve the location of an airport or runway, or a major runway extension, at an existing airport. Allows such a project without an environmental impact statement if completing the project would allow airport operations involving aircraft complying with the noise standards prescribed for "stage 3" aircraft (currently "stage 2" aircraft).(Sec. 6) Authorizes the Secretary to incur obligations to make grants to an operator of a congested airport and a specified unit of local government to carry out a project to mitigate noise in the area surrounding the airport, if the project is included as a commitment in an FFA record of decision for an airport capacity enhancement project, even if that airport has not met certain regulatory requirements.
====================================================================================================
Model
====================================================================================================
air streamlining approval process act of 2002 - directs the administrator of the federal aviation administration (faa) to develop and implement a coordinated review process for airport capacity enhancement projects at miles airports. requires the secretary of transportation to: (1) identify, as soon as practicable, all federal and state agencies that may have jurisdiction over environmental-related matters; and (2) determine the reasonable alternatives to airport operations enhancement project at airports, including local taxes on aviation fuel, for measures to mitigate the environmental impacts of such projects.authorizes waivers of certain federal or state authority to conduct an environmental review or analysis of an applicant, license, or approval for the project, subject to the process process.allows an airport refinery to make payments, out of revenues generated at the airport (including local taxes. requires any person acquired under this act to be credited as offsetting collections (to the costs of activities and services for which the funds are accepted).
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.41, RougeL: 0.26, RougeLsum: 0.26

====================================================================================================
Sorted by fmeasure. Median example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
SECTION 1. SHORT TITLE.

    This Act may be cited as the ``Precision Agriculture Research, 
Education, and Information Dissemination Act of 1996''.

SEC. 2. EMPHASIS ON COMPETITIVE GRANTS TO PROMOTE PRECISION 
              AGRICULTURE.

    (a) Promotion of Precision Agriculture.--Subsection (k) of the 
Competitive, Special, and Facilities Research Grant Act (section 2 of 
Public Law 89-106; 7 U.S.C. 450i) is amended to read as follows:
    ``(k) Emphasis on Precision Agriculture.--
            ``(1) Definitions.--In this subsection:
                    ``(A) Advisory board.--The term `advisory board' 
                means the National Agricultural Research, Extension, 
                Education, and Economics Advisory Board established 
                under section 1408 of the National Agricultural 
                Research, Extension, and Teaching Policy Act of 1977 (7 
                U.S.C. 3123).
                    ``(B) Agricultural inputs.--The term `agricultural 
                inputs' includes all farm management, agronomic, and 
                field-applied agricultural production inputs, such as 
                machinery, labor, time, fuel, irrigation water, 
                commercial nutrients, livestock waste, crop protection 
                chemicals, agronomic data and information, application 
                and management services, seed, and other inputs used in 
                agricultural production.
                    ``(C) Precision agriculture.--The term `precision 
                agriculture' means an integrated information- and 
                production-based farming system that is designed to 
                increase long-term site-specific and whole-farm 
                production efficiencies, productivity, and 
                profitability while minimizing unintended impacts on 
                wildlife and the environment by--
                            ``(i) combining agricultural sciences, 
                        agricultural inputs and practices, agronomic 
                        production databases, and precision agriculture 
                        technologies to efficiently manage agronomic 
                        systems;
                            ``(ii) gathering on-farm information 
                        pertaining to the variation and interaction of 
                        site-specific spatial and temporal factors 
                        affecting crop production;
                      ...
====================================================================================================
Gold
====================================================================================================
Precision Agriculture Research, Education, and Information Dissemination Act of 1996 - Amends the Competitive, Special, and Facilities Research Grant Act to emphasize competitive grants that promote precision agriculture (as defined by this Act) research projects and to promote dissemination of such projects' results. 
Provides for the establishment of multistate and national agriculture partnerships, including existing partnerships between national laboratories (Secretary of Energy) and the Department of Agriculture. 
Amends the Federal Agriculture Improvement and Reform Act of 1996 to include precision agriculture within the research categories of the Fund for Rural America.
====================================================================================================
Model
====================================================================================================
precision agriculture research, education, and information dissemination act of 1996 - amends the competitive, special, and facilities research grant act to direct the secretary of agriculture to award grants and enter into contracts with eligible entities to develop and demonstrate technologies to: (1) increase long-term site-specific and whole-farm production efficiencies; (2) store data basining and source-specific agricultural input; and (3) analyze such data. authorizes appropriations.
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.41, RougeL: 0.33, RougeLsum: 0.33

====================================================================================================
Sorted by fmeasure. Top 75\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
SECTION 1. SHORT TITLE.

    This Act may be cited as the ``Contributions Legally Interdicted 
from Noncitizens To Our Nonprofits Act of 2016'' or as the ``CLINTON 
Act of 2016''.

SEC. 2. CERTAIN CHARITABLE ORGANIZATIONS PROHIBITED FOR ACCEPTING 
              CONTRIBUTIONS FROM PERSONS CONNECTED TO FOREIGN 
              GOVERNMENTS.

    (a) In General.--Section 501 of the Internal Revenue Code of 1986 
is amended by adding at the end the following new subsection:
    ``(s) Prohibition on Acceptance of Contributions From Persons 
Connected to Foreign Governments by 501(c)(3) Organizations Established 
by Certain Federal Officials.--
            ``(1) Termination of tax-exempt status.--A Federal official 
        organization shall not be treated as described in subsection 
        (c)(3) with respect to any period after the date on which such 
        organization knowingly or willingly accepts or solicits any 
        contribution from any person connected to a foreign government. 
        If a Federal official organization accepts a contribution from 
        any person and learns that such person is connected to a 
        foreign government after such acceptance, such organization 
        shall not be treated for purposes of this subsection as 
        knowingly or willingly accepting such contribution from such 
        person if such contribution is returned to such person not 
        later than the date which is 30 days after the date on which 
        the organization so learns the status of such person.
            ``(2) Forfeiture of prohibited contributions.--There is 
        hereby imposed a tax on any Federal official organization which 
        knowingly or willingly accepts any contribution from any person 
        connected to any foreign government in an amount equal to the 
        amount of such contribution.
            ``(3) Federal official organization.--For purposes of this 
        subsection, the term `Federal official organization' means any 
        organization described in subsection (c)(3) (or which would be 
        so described without regard to paragraph (1)) if one or more 
        Federal officials established, control, or actively participate 
        in the management of, such organization. For purposes of the 
        preceding sentence, service in a merely honorary capacity shall 
        note be treated as control or active participation in 
        management.
            ``(4) Federal official.--For purposes...
====================================================================================================
Gold
====================================================================================================
Contributions Legally Interdicted from Noncitizens To Our Nonprofits Act of 2016 or the CLINTON Act of 2016  This bill amends the Internal Revenue Code to prohibit a federal official organization from being treated as a tax-exempt organization under section 501(c)(3) for any period after the date on which the organization knowingly or willingly accepts or solicits any contribution from any person connected to a foreign government.  A tax-exempt organization is a &quot;federal official organization&quot; if one or more current or former specified federal officials established, control, or actively participate in the management of the organization.  If the organization accepts a contribution from any person and learns that that the person is connected to a foreign government after the acceptance, it will not be treated as knowingly or willingly accepting the contribution if the contribution is returned within 30 days of learning of the status of the person.  The bill imposes a tax on any federal official organization that knowingly or willingly accepts any contribution from any person connected to any foreign government in an amount equal to the amount of the contribution. 
====================================================================================================
Model
====================================================================================================
contributions legally interdicted from noncitizens to our nonprofits act of 2016 or the cike act (sec.2) this bill amends the internal revenue code to prohibit a federal official from being treated for any period after the date on which such organization: (1) knowingly or willfully accepts or soliciting any contribution from any person and learns that such person is connected to foreign government after such acceptance, the organization must not be treated as prohibited, or to willfully accepting such contribution. the bill: imposes penalties on any federal individual and any individual who knowingly accepts contributions from such individual; restricts the provision of such contributions to such foreign governments; and impose an additional 10-year limitation on the amount of donations that may be contributed to the person within 30 days after receiving the contribution, withholding of prohibited contributions, and the right to which the individual is accepted or held any of the following positions in the federal government, including any officer or employee appointed by the president, president, or any agency with the president or vice chief of staff, at any time during the two-year period ending on such date, has been held at the pleasure of that person's next of kin and subject to confirmation by that procedure. all such prohibition shall be imposed at no prior u.s. expense.
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.58, RougeL: 0.4, RougeLsum: 0.4

====================================================================================================
Sorted by fmeasure. Top 95\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
SECTION 1. SHORT TITLE.

    This Act may be cited as the ``Chesapeake Bay Environmental 
Education Pilot Program Act''.

SEC. 2. FINDINGS.

    Congress finds that--
            (1) increasing public environmental awareness and 
        understanding through formal environmental education and 
        meaningful bay or stream field experiences are vital parts of 
        the effort to protect and restore the Chesapeake Bay ecosystem;
            (2) using the Chesapeake Bay watershed as an integrating 
        context for learning can help--
                    (A) advance student learning skills;
                    (B) improve academic achievement in core academic 
                subjects; and
                    (C)(i) encourage positive behavior of students in 
                school; and
                    (ii) encourage environmental stewardship in school 
                and in the community; and
            (3) the Federal Government, acting through the Secretary of 
        Education, should work with the Under Secretary for Oceans and 
        Atmosphere, the Chesapeake Executive Council, State educational 
        agencies, elementary schools and secondary schools, and 
        nonprofit educational and environmental organizations to 
        support development of curricula, teacher training, special 
        projects, and other activities, to increase understanding of 
        the Chesapeake Bay watershed and to improve awareness of 
        environmental problems.

SEC. 3. CHESAPEAKE BAY ENVIRONMENTAL EDUCATION AND TRAINING GRANT PILOT 
              PROGRAM.

    Title IV of the Elementary and Secondary Education Act of 1965 (20 
U.S.C. 7101 et seq.) is amended by adding at the end the following:

  ``PART D--CHESAPEAKE BAY ENVIRONMENTAL EDUCATION AND TRAINING GRANT 
                             PILOT PROGRAM

``SEC. 4401. DEFINITIONS.

    ``In this part:
            ``(1) Bay watershed state.--The term `Bay Watershed State' 
        means each of the States of Delaware, Maryland, New York, 
        Pennsylvania, Virginia, and West Virginia, and the District of 
        Columbia.
            ``(2) Chesapeake executive council.--The term `Chesapeake 
        Executive Council' has the meaning given the term in section 
        307(d) of the National Oceanic and Atmospheric Administration 
        Authorization Act of 1992 (15 U.S.C. 1511d(d)).
            ``(3) Eligible institution.--The term `eligible 
        institution' means--
      ...
====================================================================================================
Gold
====================================================================================================
Chesapeake Bay Environmental Education Pilot Program Act - Amends the Elementary and Secondary Education Act of 1965 to direct the Secretary of Education to establish a Chesapeake Bay Environmental Education Grant Pilot Program of matching grants for developing, demonstrating, or disseminating information on practices, methods, or techniques relating to environmental education and training in the Chesapeake Bay watershed. 
 Makes eligible for such grants public elementary or secondary schools and nonprofit environmental or educational organizations located in the District of Columbia, Delaware, Maryland, New York, Pennsylvania, Virginia, or West Virginia.
====================================================================================================
Model
====================================================================================================
chesapeake bay environmental education pilot program act - amends the elementary and secondary education act of 1965 to direct the secretary of education to establish a grant program, administered by the national fish and wildlife foundation, under secretary for oceans and atmosphere, to make grants to eligible institutions to pay the federal share of the costs of developing, demonstrating, or disseminating information on practices, methods, or techniques relating to environmental education, and training in such watershed. authorizes appropriations.
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.65, RougeL: 0.56, RougeLsum: 0.56

====================================================================================================
Sorted by fmeasure. Best example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
SECTION 1. SHORT TITLE.

    This Act may be cited as the ``Medicare Pharmacist Services 
Coverage Act of 2001''.

SEC. 2. MEDICARE COVERAGE OF PHARMACIST SERVICES.

    (a) Coverage.--Section 1861(s)(2) of the Social Security Act (42 
U.S.C. 1395x(s)(2)), as amended by section 105(a) of the Medicare, 
Medicaid, and SCHIP Benefits Improvement and Protection Act of 2000 
(114 Stat. 2763A-471), as enacted into law by section 1(a)(6) of Public 
Law 106-554, is amended--
            (1) in subparagraph (U), by striking ``and'' at the end;
            (2) in subparagraph (V), by inserting ``and'' at the end; 
        and
            (3) by adding at the end the following new subparagraph:
            ``(W) pharmacist services (as defined in subsection 
        (ww));''.
    (b) Services Described.--Section 1861 of the Social Security Act 
(42 U.S.C. 1395x), as amended by section 105(b) of the Medicare, 
Medicaid, and SCHIP Benefits Improvement and Protection Act of 2000 
(114 Stat. 2763A-471), as enacted into law by section 1(a)(6) of Public 
Law 106-554, is amended by adding at the end the following new 
subsection:

                         ``Pharmacist Services

    ``(ww) The term `pharmacist services' means such drug therapy 
management services furnished by a pharmacist, individually or on 
behalf of a pharmacy provider, and such services and supplies furnished 
as an incident to the pharmacist's drug therapy management service, 
which the pharmacist is legally authorized to perform (in the State in 
which the individual performs such services) in accordance with State 
law (or the State regulatory mechanism provided by State law).''.
    (c) Payment.--
            (1) In general.--Section 1833(a)(1) of the Social Security 
        Act (42 U.S.C. 1395l(a)(1)), as amended by section 223(c) of 
        the Medicare, Medicaid, and SCHIP Benefits Improvement and 
        Protection Act of 2000 (114 Stat. 2763A-489), as enacted into 
        law by section 1(a)(6) of Public Law 106-554, is amended--
                    (A) by striking ``and'' before ``(U)''; and
                    (B) by inserting before the semicolon at the end 
                the following: ``, and (V) with respect to pharmacist 
                services under section 1861(s)(2)(W), the amounts paid 
                shall be 80 percent of the lesser of the actual charge 
                or the amount established under section 1834(n);''.
            (2) Establishment of fee schedule; payme...
====================================================================================================
Gold
====================================================================================================
Medicare Pharmacist Services Coverage Act of 2001 - Amends title XVIII (Medicare) of the Social Security Act (SSA), as amended by the Medicare, Medicaid, and SCHIP Benefits Improvement and Protection Act of 2000, to provide for Medicare coverage of pharmacist services.
====================================================================================================
Model
====================================================================================================
medicare pharmacist services coverage act of 2001 - amends title xviii (medicare) of the social security act (ssa), as amended by the medicare, medicaid, and schip benefits improvement and protection act, to provide for coverage under medicare part b (supplementary medical insurance).
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.86, RougeL: 0.84, RougeLsum: 0.84



==> summaries/billsum-hnet-4096-base.txt <==
====================================================================================================
Sorted by fmeasure. Worst example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
SECTION 1. SHORT TITLE.

    This Act may be cited as the ``Educational Empowerment Act''.

SEC. 2. DESIGNATION OF EDUCATIONAL EMPOWERMENT ZONES.

    (a) In General.--Chapter 1 of the Internal Revenue Code of 1986 is 
amended by adding at the end the following new subchapter:

             ``Subchapter X--Educational Empowerment Zones

                              ``Sec. 1400E. Designation of educational 
                                        empowerment zones.

``SEC. 1400E. DESIGNATION OF EDUCATIONAL EMPOWERMENT ZONES.

    ``(a) Designation.--
            ``(1) Educational empowerment zone.--For purposes of this 
        title, the term `educational empowerment zone' means any area--
                    ``(A) which is nominated by one or more local 
                governments and the State or States in which it is 
                located for designation as an educational empowerment 
                zone (hereinafter in this section referred to as a 
                `nominated area'), and
                    ``(B) which the Secretary of Health and Human 
                Services and the Secretary of Education (hereinafter in 
                this section referred to as the `Secretaries 
                concerned') jointly designate as an educational 
                empowerment zone.
            ``(2) Number of designations.--The Secretaries concerned 
        may designate not more than 30 nominated areas as educational 
        empowerment zones.
            ``(3) Areas designated based on degree of poverty, etc.--
        Except as otherwise provided in this section, the nominated 
        areas designated as educational empowerment zones under this 
        subsection shall be those nominated areas with the highest 
        average ranking with respect to the criteria described in 
        subsection (c)(3). For purposes of the preceding sentence, an 
        area shall be ranked within each such criterion on the basis of 
        the amount by which the area exceeds such criterion, with the 
        area which exceeds such criterion by the greatest amount given 
        the highest ranking.
            ``(4) Limitation on designations.--
                    ``(A) Publication of regulations.--The Secretaries 
                concerned shall prescribe by regulation no later than 4 
                months after the date of the enactment of this 
                section--
                            ``(i) the procedures for nominating an area 
  ...
====================================================================================================
Gold
====================================================================================================
Establishes a teacher loan forgiveness program for mathematics and science teachers.
====================================================================================================
Model
====================================================================================================
educational empowerment act - amends the internal revenue code to allow the secretary of health and human services to designate up to 30 additional tax credit for the amount of qualified educational enterprise zones. limits the designation of such designations.
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.08, RougeL: 0.04, RougeLsum: 0.04

====================================================================================================
Sorted by fmeasure. Bottom 5\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
SECTION 1. SHORT TITLE.

    This Act may be cited as the ``Uzbekistan Freedom Promotion Act of 
2005''.

SEC. 2. FINDINGS.

    Congress finds the following:
            (1) The Department of State's 2004 Country Reports on Human 
        Rights Practices for Uzbekistan states the following:
                    (A) ``Uzbekistan is an authoritarian state with 
                limited civil rights . . . President Islam Karimov and 
                the centralized executive branch that serves him 
                dominated political life and exercised nearly complete 
                control over the other branches . . . The Government is 
                highly centralized and is ruled by President Karimov 
                and the executive branch through sweeping decree 
                powers, primary authority for drafting legislation, and 
                control of government appointments, most of the 
                economy, and the security forces.''.
                    (B) ``On December 26, [2004,] elections were held 
                for seats in the lower chamber of the Supreme Assembly 
                (Oliy Majlis) that fell significantly short of 
                international standards for democratic elections . . . 
                Citizens could not exercise the right to change their 
                government peacefully . . . The law makes it extremely 
                difficult for opposition parties to organize, nominate 
                candidates, and campaign.''.
                    (C) ``Police and, to a lesser extent, NSS [National 
                Security Service] forces tortured, beat, and harassed 
                persons . . . Members of the security forces 
                responsible for documented abuses were rarely punished 
                . . . Police, prison officials, and the NSS allegedly 
                used suffocation, electric shock, rape, and other 
                sexual abuse; however, beating was the most commonly 
                reported method of torture.''.
                    (D) ``The number of persons in prison for political 
                or religious reasons--primarily persons the Government 
                believed were associated with extremist Islamist 
                political groups, but also members of the secular 
                opposition and human rights activists--was estimated to 
                be between 5,000 and 5,500.''.
                    (E) ``The Government severely restric...
====================================================================================================
Gold
====================================================================================================
Uzbekistan Freedom Promotion Act of 2005 - Amends the Foreign Assistance Act of 1961 to prohibit assistance, with specified exceptions, to the government of Uzbekistan unless the President certifies to the appropriate congressional committees that the government of Uzbekistan: (1) is cooperating with an independent international inquiry into the Andijan violence, has ceased pressuring the government of Kyrgyzstan to return the refugees who fled the massacre, and is prosecuting responsible individuals; and (2) has accelerated democratic reforms and fulfilled its human rights obligations.

Prohibits visa issuance to any official of the government of Uzbekistan who is credibly alleged to have ordered, acquiesced to, or participated in human rights abuses or corruption unless the Secretary of State certifies to the appropriate congressional committees that the visa issuance is in U.S. national security interests.

Directs the President to: (1) freeze the financial assets and other economic resources in the United States of any official (or family member) of the government of Uzbekistan who is credibly alleged to have ordered, acquiesced to, or participated in human rights abuses, including the massacre in Andijan. (Permits lifting of such freeze if the President certifies to the appropriate congressional committees that the official or individual has been properly investigated and cleared of any wrongdoing.); (2) prohibit munitions or dual use exports to Uzbekistan unless the President certifies that the government of Uzbekistan has met the requirements of the first paragraph above; (3) expedite U.S. admission of any Uzbekistan national who is under threat of severe penalty as a result of participating in pro-democracy activities, including Uzbekistan citizens who have fled to Kyrgyzstan; and (4) transmit to the appropriate congressional committees a plan to move all U.S. military operations from Uzbekistan.
====================================================================================================
Model
====================================================================================================
bebec freedom promotion act of 2005 - expresses the sense of congress the u.s. actions of the government of samuelbekistan in the case of andiser massacre specifically: (1) are harassing, totalitarian, and condoned of an ally; (2) counterproductive to the united states goals of promoting freedom and democracy; and (3) justify an end to u.s. assistance for such government.
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.22, RougeL: 0.16, RougeLsum: 0.16

====================================================================================================
Sorted by fmeasure. Bottom 25\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
SECTION 1. REFERENCES TO SOCIAL SECURITY ACT.

    Except as otherwise specifically provided, whenever in this Act an 
amendment is expressed in terms of an amendment to or repeal of a 
section or other provision, the reference shall be considered to be 
made to that section or other provision of the Social Security Act.

SEC. 2. DURABLE MEDICAL EQUIPMENT.

    (a) Definition of Medical Equipment and Supplies.--
            (1) In general.--Section 1861 (42 U.S.C. 1395x) is amended 
        by adding at the end the following new subsection:

                    ``medical equipment and supplies

    ``(oo) The term `medical equipment and supplies'' means--
            ``(1) durable medical equipment (as defined in section 
        1861(n));
            ``(2) prosthetic devices (as described in section 
        1861(s)(8));
            ``(3) orthotics and prosthetics (as described in section 
        1861(s)(9));
            ``(4) home dialysis supplies and equipment (as described in 
        section 1861(s)(2)(F));
            ``(5) surgical dressings and other devices (as described in 
        section 1861(s)(5));
            ``(6) immunosuppressive drugs (as described in section 
        1861(s)(2)(J)); and
            ``(7) such other items as the Secretary may determine.''.
            (2) Effective date.--The amendment made by paragraph (1) 
        shall apply to items furnished on or after January 1, 1994.
    (b) Development and Application of National Standards for Suppliers 
of Medical Equipment and Supplies.--Section 1834 (42 U.S.C. 1395m) is 
amended by adding at the end the following new subsection:
    ``(i) Requirements for Issuance and Renewal of Supplier Numbers for 
Suppliers of Medical Equipment and Supplies.--
            ``(1) Payment.--No payment may be made under this part 
        after July 1, 1994, for items furnished by a supplier of 
        medical equipment and supplies (as defined in section 1861(oo)) 
        unless such supplier meets the national standards specified by 
        the Secretary and possesses a valid supplier number.
            ``(2) Revised standards.--
                    ``(A) In general.--The Secretary shall, by no later 
                than January 1, 1996, in consultation with 
                representatives of suppliers of medical equipment and 
                supplies, carriers, and consumers, revise the national 
                standards for suppliers of medical equipment and 
                supp...
====================================================================================================
Gold
====================================================================================================
Amends title XVIII (Medicare) of the Social Security Act (SSA) to revise procedures under Medicare part B (Supplementary Medical Insurance) with regard to durable medical equipment, including requirements for:  (1) national standards and supplier numbers for suppliers of medical equipment and supplies; (2) standardized certificates of medical necessity and uniform national coverage and utilization review criteria for certain medical equipment and supplies; (3) limited Medicare beneficiary liability for items and services for which payment is prohibited by reason of a supplier's failure to meet such national standards or lack of a valid supplier number; (4) the treatment of nebulizers and aspirators as miscellaneous items of durable medical equipment; and (5) payment of ostomy supplies, tracheostomy supplies, urologicals, surgical dressings, and other medical supplies. 
Amends SSA title XI to modify anti-kickback provisions. 
Provides for a freeze under Medicare part B in reasonable charges for parenteral and enteral nutrients, supplies, and equipment during 1994. 
Requires the Comptroller General to study and report to the Congress on:  (1) services and supplies furnished to Medicare-eligible nursing facility residents; and (2) changes made to descriptions relating to codes for medical equipment and supplies.
====================================================================================================
Model
====================================================================================================
amends title xviii (medicare) of the social security act (ssa) to provide for the use and renewal of medical equipment and supplies. requires the secretary of health and human services to: (1) revise the standards for suppliers furnished by a supplier of certain medical necessity; (2) develop and establish uniform national coverage and utilization review criteria for 200 items; and (3) provide certificates for such certificates.
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.43, RougeL: 0.26, RougeLsum: 0.26

====================================================================================================
Sorted by fmeasure. Median example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
SECTION 1. SHORT TITLE AND PURPOSES.

    (a) Short Title.--This Act may be cited as the ``Reduce Unnecessary 
Spending Act of 2010''.
    (b) Purpose.--The purpose of this Act is to create an optional 
fast-track procedure the President may use when submitting rescission 
requests, which would lead to an up-or-down vote by Congress on the 
President's package of rescissions, without amendment.

SEC. 2. RESCISSIONS OF FUNDING.

    The Impoundment Control Act of 1974 is amended by striking part C 
and inserting the following:

       ``PART C--EXPEDITED CONSIDERATION OF PROPOSED RESCISSIONS

``SEC. 1021. APPLICABILITY AND DISCLAIMER.

    ``The rules, procedures, requirements, and definitions in this part 
apply only to executive and legislative actions explicitly taken under 
this part. They do not apply to actions taken under part B or to other 
executive and legislative actions not taken under this part.

``SEC. 1022. DEFINITIONS.

    ``In this part:
            ``(1) The terms `appropriations Act', `budget authority', 
        and `new budget authority' have the same meanings as in section 
        3 of the Congressional Budget Act of 1974.
            ``(2) The terms `account', `current year', `CBO', and `OMB' 
        have the same meanings as in section 250 of the Balanced Budget 
        and Emergency Deficit Control Act of 1985 as in effect on 
        September 30, 2002.
            ``(3) The term `days of session' shall be calculated by 
        excluding weekends and national holidays. Any day during which 
        a chamber of Congress is not in session shall not be counted as 
        a day of session of that chamber. Any day during which neither 
        chamber is in session shall not be counted as a day of session 
        of Congress.
            ``(4) The term `entitlement law' means the statutory 
        mandate or requirement of the United States to incur a 
        financial obligation unless that obligation is explicitly 
        conditioned on the appropriation in subsequent legislation of 
        sufficient funds for that purpose, and the Supplemental 
        Nutrition Assistance Program.
            ``(5) The term `funding' refers to new budget authority and 
        obligation limits except to the extent that the funding is 
        provided for entitlement law.
            ``(6) The term `rescind' means to eliminate or reduce the 
        amount of enacted funding.
            ``(7) The terms `withhold' and `withholding' app...
====================================================================================================
Gold
====================================================================================================
Reduce Unnecessary Spending Act of 2010 - Amends the Impoundment Control Act of 1974 to require the Office of Management and Budget (OMB) to transmit, within 45 calendar days after enactment of the funding in question, a message to Congress with specified information requesting any rescission the President proposes under the procedures in this Act.

Prescribes requirements for timing and packaging of rescission requests.

Authorizes OMB, subject to a specified time limit, to withhold funding from obligation temporarily if the President proposes a rescission.

Prohibits the President from invoking such expedited procedures or such authority to withhold funding on more than one occasion for any Act providing funding.

Sets forth procedures for expedited congressional consideration of proposed rescissions.
====================================================================================================
Model
====================================================================================================
reduce unnecessary spending act of 2010 - amends the impoundment control act to: (1) require the president to transmit a message to congress on the president's package of rescissions, without amendment; and (2) provide for each proposal of legislation that provides funding, to reduce the deficit or increasing the amount of enacted funding.
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.42, RougeL: 0.33, RougeLsum: 0.33

====================================================================================================
Sorted by fmeasure. Top 75\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
SECTION 1. TWO-YEAR ELIGIBILITY FOR DEPARTMENT OF VETERANS AFFAIRS 
              HEALTH CARE FOR MEMBERS OF THE ARMED FORCES SERVING IN 
              AREAS AFFECTED BY HURRICANES KATRINA AND RITA.

    Section 1710(e) of title 38, United States Code, is amended--
            (1) by adding at the end of paragraph (1) the following new 
        subparagraph:
    ``(F) Subject to paragraphs (2) and (3), a member of the Armed 
Forces (including a member ordered to duty under section 502(f) of 
title 32) who is performing duty in response to a disaster or emergency 
declaration under the Robert T. Stafford Disaster Relief and Emergency 
Assistance Act (42 U.S.C. 5121 et seq.) after August 28, 2005, in an 
area affected by Hurricane Katrina or Hurricane Rita is eligible for 
hospital care, medical services, and nursing home care under subsection 
(a)(2)(F) for any disability, notwithstanding that there is 
insufficient medical evidence to conclude that such disability is 
attributable to such duty.'';
            (2) by adding at the end of paragraph (2) the following new 
        subparagraph:
    ``(C) In the case of a member of the Armed Forces described in 
paragraph (1)(F), hospital care, medical services, and nursing home 
care may not be provided under subsection (a)(2)(F) with respect to a 
disability that is found, in accordance to guidelines issued by the 
Under Secretary for Health, to have resulted from a cause other than 
duty described in that paragraph.'';
            (3) in paragraph (3)--
                    (A) by striking ``and'' at the end of subparagraph 
                (C);
                    (B) by striking the period at the end of 
                subparagraph (D) and inserting ``; and''; and
                    (C) by adding at the end the following new 
                subparagraph:
            ``(E) in the case of care for a veteran described in 
        paragraph (1)(F), after a period of two years beginning on the 
        date of the veteran's discharge or release from duty described 
        in that paragraph.''; and
            (4) by adding at the end of paragraph (4) the following new 
        subparagraph:
                    ``(C) The term `area affected by Hurricane Katrina 
                or Hurricane Rita' means an area designated for 
                individual assistance or public assistance by Federal 
                Disaster Declaration notice 1602, 1603, 1604, 1605, 
                1606, or 1607 issued by the Di...
====================================================================================================
Gold
====================================================================================================
Makes a member of the Armed Forces who is performing duty in response to a disaster or emergency declaration after August 28, 2005, in an area affected by Hurricane Katrina or Rita eligible for hospital care, medical services, and nursing home care for any disability, notwithstanding insufficient medical evidence to conclude that the disability is attributable to such duty. Prohibits such care or services with respect to a disability found to have resulted from a cause other than such duty. Terminates eligibility two years after the member's discharge or release from such duty.

Directs the Secretaries of Defense and Veterans Affairs to enter into an agreement with the National Academy of Sciences to review and make recommendations for the health surveillance of members who may be exposed to environmental hazards as the result of duty in areas affected by Hurricanes Katrina and Rita in 2005.

Requires the Secretary of Veterans Affairs to maintain a database of members provided health care by the Department of Veterans Affairs pursuant to such duty.
====================================================================================================
Model
====================================================================================================
amends the federal veterans code to allow a member of the armed forces who is performing duty in response to disaster or emergency declaration under the robert t. stafford disaster relief and emergency assistance act (aida), as well as insufficient medical evidence to conclude that such disability is attributable to such duty. requires the secretary of veterans affairs (va) to: (1) provide for the national academy of sciences; (2) review and make recommendations for health surveillance of members who may be exposed to environmental hazards as the result of duty; and (3) enter into an agreement with the nsec to review, to have resulted from an cause other than duty described in that hurricanes katrina or hurricane rita.rita, as an area designated for hospital care, medical services, and nursing home care for any disability, notwithstanding such period beginning on hurricane katrina and 28,500, in any county designated by the director of such federal emergency management agency (fema). requires the secretaries to report to the congressional committees on the activities.
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.69, RougeL: 0.41, RougeLsum: 0.41

====================================================================================================
Sorted by fmeasure. Top 95\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
SECTION 1. AUTHORITY TO ISSUE A RULE RELATING TO ERGONOMICS.

    (a) Findings.--Congress makes the following findings:
            (1) The National Academy of Sciences issued a report 
        entitled `Musculoskeletal Disorders and the Workplace--Low Back 
        and Upper Extremities' on January 18, 2001. The report was 
        issued after the Occupational Safety and Health Administration 
        promulgated a final rule relating to ergonomics (published at 
        65 Fed. Reg. 68261 (2000)).
            (2) According to the National Academy of Sciences, 
        musculoskeletal disorders of the low back and upper extremities 
        are an important and costly national health problem. An 
        estimated 1,000,000 workers each year lose time from work as a 
        result of work-related musculoskeletal disorders.
            (3) Conservative estimates of the economic burden imposed 
        by work-related musculoskeletal disorders, as measured by 
        compensation costs, lost wages, and lost productivity, are 
        between $45,000,000,000 and $54,000,000,000 annually.
            (4) Congress enacted the Occupational Safety and Health Act 
        of 1970 (29 U.S.C. 651 et seq.) to `assure so far as possible 
        every working man and woman in the Nation safe and healthful 
        working conditions,' and charged the Secretary of Labor with 
        implementing the Act to accomplish this purpose.
            (5) Promulgation of a standard on workplace ergonomics is 
        needed to address a serious workplace safety and health problem 
        and to protect working men and women from work-related 
        musculoskeletal disorders. Any workplace ergonomics standard 
        should take into account the cost and feasibility of compliance 
        with such requirements and the sound science of the National 
        Academy of Sciences report.
    (b) Authority to Issue Rule.--
            (1) In general.--Notwithstanding any other provision of 
        law, not later than 2 years after the date of enactment of this 
        Act, the Secretary of Labor shall, in accordance with section 6 
        of the Occupational Safety and Health Act of 1970 (29 U.S.C. 
        655), issue a final rule relating to ergonomics. The standard 
        under the final rule shall take effect not later than 90 days 
        after the date on which the rule is promulgated.
            (2) Requirements for standard.--The standard described in 
      ...
====================================================================================================
Gold
====================================================================================================
Directs the Secretary of Labor, in accordance with specified provisions of the Occupational Safety and Health Act of 1970, to issue a final rule relating to ergonomics.
====================================================================================================
Model
====================================================================================================
directs the secretary of labor to issue a final rule relating to authoritatives.
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.6, RougeL: 0.6, RougeLsum: 0.6

====================================================================================================
Sorted by fmeasure. Best example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
SECTION 1. SHORT TITLE.

    This Act may be cited as the ``Preventing Overdoses While in 
Emergency Departments Act of 2018''.

SEC. 2. PROGRAM TO SUPPORT EMERGENCY DEPARTMENT DISCHARGE AND CARE 
              COORDINATION FOR DRUG OVERDOSE PATIENTS.

    (a) In General.--The Secretary of Health and Human Services shall 
establish a program (referred to in this Act as the ``Program'') to 
develop protocols for discharging patients who have presented with a 
drug overdose and enhance the integration and coordination of care and 
treatment options for individuals with substance use disorder after 
discharge.
    (b) Grant Establishment and Participation.--
            (1) In general.--In carrying out the Program, the Secretary 
        shall award grants on a competitive basis to not more than 20 
        eligible health care sites described in paragraph (2).
            (2) Eligible health care sites.--To be eligible for a grant 
        under this section, a health care site shall--
                    (A) submit an application to the Secretary at such 
                time, in such manner, and containing such information 
                as specified by the Secretary;
                    (B) have an emergency department;
                    (C)(i) have a licensed health care professional on 
                site who has a waiver under section 303(g) of the 
                Controlled Substances Act (21 U.S.C. 823(g)) to 
                administer medication-assisted treatment; or
                    (ii) have a demonstrable plan to hire a full-time 
                licensed health care professional who has a waiver 
                described in clause (i) to administer such treatment on 
                site;
                    (D) have in place an agreement with a sufficient 
                number and range of entities certified under applicable 
                State and Federal law, such as pursuant to registration 
                or a waiver under section 303(g) of the Controlled 
                Substances Act (21 U.S.C. 823(g)) or certification as 
                described in section 8.2 of title 42 of the Code of 
                Federal Regulations, to provide treatment for substance 
                use disorder such that, in combination, the resulting 
                network of entities with an agreement with the hospital 
                cumulatively are capable of providing services for all 
                evidence-based services for t...
====================================================================================================
Gold
====================================================================================================
Preventing Overdoses While in Emergency Departments Act of 2018 This bill requires the Department of Health and Human Services to establish a grant program to: (1) develop protocols for discharging patients who are treated for a drug overdose, and (2) enhance the integration and coordination of postdischarge care and treatment options for individuals with a substance use disorder.
====================================================================================================
Model
====================================================================================================
preventing overdoses while in emergency departments act of 2018 this bill directs the department of health and human services (hhs) to establish protocols for discharging patients who have presented with a drug overdose and enhance the integration and coordination of care and treatment options for individuals with substance use disorder after discharge.
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.82, RougeL: 0.82, RougeLsum: 0.82



==> summaries/pubmed-fnet-4096-base.txt <==
====================================================================================================
Sorted by fmeasure. Worst example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
assisted / supported mechanical ventilation is designed to interact with patient muscle activity and ' share ' the work of breathing . if properly done , assisted / 
 , the ventilatory 's flow and pressure delivery must synchronize with patient effort during all three phases of breath delivery : breath initiation , flow delivery , and breath termination ( cycling ) . 
 dys - synchronous interactions can overload ventilatory muscles ( ' imposed ' loads ) , compromise alveolar ventilation , overdistend alveolar units , disrupt sleep patterns , and cause patient discomfort , prompting additional sedation . 
 carlucci and colleagues   have recently studied patient - ventilator interactions in 69 acutely ill patients receiving non - invasive ventilation ( niv ) for a variety of reasons . 
 they grouped these patients according to obstructive or restrictive pathophysiologies and carefully measured respiratory system mechanics ( including esophageal pressure - a surrogate for pleural pressure ) . 
 the patients were then initiated on niv according to a standard protocol and were assessed for triggering dys - synchronies defined as missed triggers , delayed triggers , or double triggers . 
 importantly , they found that these dys - synchronies were common ( 58% of patients experienced them with missed triggers being the most frequent ) . 
 trigger dys - synchronies were associated with niv intolerance and their prevalence was similar among the different patho - physiologic patterns . 
 this study is important as it underscores that patient - ventilator trigger dys - synchrony is common   and can be a major barrier to niv effectiveness . 
 this study also underscores the fact that the causes of trigger dys - synchrony are complex and affect all types of patients requiring assisted / supported mechanical ventilation [ 3 - 5 ] . like invasive mechanical ventilation , niv trigger dys - synchrony can stem from insensitive / poorly responsive breath triggering mechanisms . however , other factors also involved likely include ventilatory muscle loading patterns and their effects on the ventilatory controller , ventilatory muscle function , lung volumes at end - expiration ( that is , intrinsic positive end - expiratory pressure ( peep ) ) , gas exchange effectiveness , and cortical inputs to the patient 's ventilatory control center such as pain [ 3 - 5 ] . in addition , the triggering process with niv can be further hampered by the mask system with its inherent leaks an...
====================================================================================================
Gold
====================================================================================================
patient - ventilator trigger dys - synchronies are common with the use of assisted forms of mechanical ventilatory support , including non - invasive mechanical ventilatory support ( niv ) . 
 future system designs need to address this in order to improve the effectiveness of niv .
====================================================================================================
Model
====================================================================================================
the ventilatory's flow and pressure delivery must synchronize with patient effort during all three phases of breath delivery : breath initiation, flow delivery and breath termination ( cycling ). dys - synchronous interactions can lead to overloaded muscles and dyspneic patients requiring sedation / two factors that clearly can contribute to prolonged mechanical ventilation days and poor outcomes.see research article http://www.biomedcentral.com/1471-7007/10/8/9/6
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.17, RougeL: 0.08, RougeLsum: 0.08

====================================================================================================
Sorted by fmeasure. Bottom 5\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
neurofibromatosis ( nf ) is an autosomal dominant disease , discovered in 1882 , by the german pathologist friedrich daniel von recklinghausen , characterized by disordered growth of ectodermal tissues , and is part of a group of disorders called phakomatoses ( neurocutaneous syndrome ) . 
 neurofibromatosis type - i ( nf-1 ) , also known as von recklinghausen syndrome , is caused by the mutation of a gene on the long arm of chromosome 17 , which encodes a protein known as neurofibromin . 
 it is characterized by spots of increased skin pigmentation ( caf au lait spots ) , combined with peripheral nerve tumors and a variety of other dysplastic abnormalities of the skin , nervous system , bones , endocrine organs , and blood vessels . 
 the localized form of neurofibromatosis type - i , first described by gammel in 1931 , is very rare . 
 crowe et al . proposed the term sectorial neurofibromatosis for this localized form of neurofibromatosis , and miller and sparkes modified the nomenclature to segmental neurofibromatosis ( sn )  the current term for neurofibromas of segmental distribution . 
 the commonly affected sites for sn are the thorax and abdomen ( 55% ) , upper extremities ( 20% ) , and lower limb and face ( 10% each ) . only few cases ( less than 10 ) of segmental neurofibromatosis over the face have been described so far . 
 a 26-year - old female patient reported to the dental department complaining about the unesthetic appearance of her face , since eight years [ figure 1 ] . 
 history revealed that eight years back , the patient underwent surgery in the neck region for a cyst and one to two days after surgery the patient got a swelling on the face . 
 the swelling was of the same size since then and there was no pain associated with the swelling . 
 the unesthetic appearance of the face on examination , the face of the patient appeared asymmetrical , bilaterally , with a growth on the right side of the face . 
 the skin over the right side of her face was thickened and hyperpigmented , with a soft and loose hanging overgrowth . 
 there were numerous small and large , sessile and pedunculated nodular growths localized on the right side of her neck , with dark - colored underlying skin . 
 the skin over the right cheek and chin area showed coffee - colored pigmentation ( caf - au - lait spots ) [ figure 2 ] . 
 nodular growths localized on the right side of the neck with dark colored underlying skin there was a soft , compressible , nontender gr...
====================================================================================================
Gold
====================================================================================================
segmental neurofibromatosis is a rare disorder , characterized by neurofibromas or caf-au - lait macules limited to one region of the body . 
 its occurrence on the face is extremely rare and only few cases of segmental neurofibromatosis over the face have been described so far . 
 we present a case of segmental neurofibromatosis involving the buccal mucosa , tongue , cheek , ear , and neck on the right side of the face .
====================================================================================================
Model
====================================================================================================
neurofibromatosis type - i ( nf-1 ) is an autosomal dominant disease, caused by the mutation of a gene on the long arm of chromosome 17. it is characterized by spots of increased skin pigmentation combined with peripheral nerve tumors and the variety of other dysplastic abnormalities of the skin ; nervous system and bones are commonly encountered in healthy individuals without the need for excision or biopsy must be performed.a 26 year old female patient reported to the dental department complaining about the unesthetic appearance of her face since 8 years and was found to have sessile and pedunculated nodular growths localized on her right side of neck with dark colored underlying skin and soft and loose hanging overgrowth.the skin over the right cheek and chin area showed coffee / dumbbellen's ear and hypertrophy with thickened cartilage and overlying hyperpigmented skin.there were numerous small and large pseudoarthrosing dermal tissues with mild soft tissue growth on both the upper and lower arms of nasal cavity and buccal mucoussa.this is the first reported case of segmental neurofmiformities in the oral cavity in which the facial region is affected.discussion and conclusion : this case report emphasizes the importance of early diagnosis and treatment planning of this rare disease in order to prevent further complications and morbidity associated with the neurocutaneous syndromes.limitations:the aim of our study is to present the rarest form of neuronatoses and to review the relevant literature pertaining to this type of genetic disorder.conclusion:as the genetic basis is not well understood and there is no consensus regarding the clinical presentation of these lesions as well as the histopathological examination of patients with neurogenic disease or the treatment plan for the same in view of its etiology
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.22, RougeL: 0.12, RougeLsum: 0.12

====================================================================================================
Sorted by fmeasure. Bottom 25\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
in 1985 , smith pioneered phage display technology , an in vitro methodology and system for presenting , selecting and evolving proteins and peptides displayed on the surface of phage virion . since then , phage display has developed rapidly and become an increasingly popular tool for both basic research such as the exploration of protein - protein interaction networks and sites [ 24 ] , and applied research such as the development of new diagnostics , therapeutics , and vaccines [ 510 ] . 
 usually , the protein used to screen the phage display library is termed as target and the genuine partner binding to the target is called template . 
 peptide mimicking the binding site on the template and binding to the target is defined as mimotope , which was first introduced by geysen et al . . 
 one type of the most frequently used targets is monoclonal antibody . in this situation , 
 the template is the corresponding antigen inducing the antibody , and the mimotope is a mimic of the genuine epitope . 
 . goes  a mimotope is defined as a molecule able to bind to the antigen combining site of an antibody molecule , not necessarily identical with the epitope inducing the antibody , but an acceptable mimic of the essential features of the epitope . 
 mimotopes and the corresponding epitope are considered to have similar physicochemical properties and spatial organization . 
 the mimicry between mimotopes and genuine epitope makes mimotopes reasonable solutions to epitope mapping , network inferring , and new diagnostics , therapeutics , and vaccines developing .   powered by phage display technology , mimotopes can be acquired in a relatively cheap , efficient and convenient way , that is , screening phage - displayed random peptides libraries with a given target . 
 however , not all phages selected out are target - specific , because the target itself is only one component of the screening system . from time to time , phages reacting with contaminants in the target sample or other components of the screening system such as the solid phase ( e.g. , plastic plates ) and the capturing molecule ( e.g. , streptavidin , secondary antibody ) rather than binding to the actual target are recovered with those target - specific binders ( displaying mimotopes ) during the rounds of panning . 
 peptides displayed on these phages are called target - unrelated peptides ( tup ) , a term coined recently by menendez and scott in a review . 
 the results from phage display technolo...
====================================================================================================
Gold
====================================================================================================
as epitope mimics , mimotopes have been widely utilized in the study of epitope prediction and the development of new diagnostics , therapeutics , and vaccines . screening the random peptide libraries constructed with phage display or any other surface display technologies 
 provides an efficient and convenient approach to acquire mimotopes . however , target - unrelated peptides creep into mimotopes from time to time through binding to contaminants or other components of the screening system . in this study , we present sarotup , a free web tool for scanning , reporting and excluding possible target - unrelated peptides from real mimotopes . 
 preliminary tests show that sarotup is efficient and capable of improving the accuracy of mimotope - based epitope mapping . 
 it is also helpful for the development of mimotope - based diagnostics , therapeutics , and vaccines .
====================================================================================================
Model
====================================================================================================
target - unrelated peptides are not appropriate candidates for mimotope based diagnostics, therapeutics and vaccines. the present study describes a web server named sarotup ( 23 tu motifs ) that can be searched with perl as an alternative to scan phage display technology and is freely accessed and used for screening of 11 panels of target- and 8 targets in 99mtc / mimicry using the same peptide sequences in the text box or directly from the b12 test case was pasted in java box to the tabbed web page to find out the library of targets with 77 nucleic acids specific for each target sample and then used to determine the efficiency of the screening system to detect targets of any specific peptide in target samples or screening in order to identify the target specific antigens for the samples and to compare the results with those obtained from cetuximab or pdbsum entries and mapitope or pepsurf in real time by comparing them with the reference data from published data set and also with reference reference to dnsum sequencing and mass spectrometry ( bmi > 3.5.2 ).the server is free online service at http://cglab.cnc.uk.ecu/.
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.37, RougeL: 0.16, RougeLsum: 0.16

====================================================================================================
Sorted by fmeasure. Median example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
the three compounds lincomycin ( a natural antibiotic produced by streptomyces lincolnensis and discovered in 1961 ) , clindamycin , and pirlimycin ( two semi - synthetic derivatives of lincomycin ) comprise a group of clinically important antibiotics known as lincosamides . the structure of lincomycin ( fig . 
 1a ) can be divided into two parts , a pyrrolidine derivative and a six - atom sugar ring ( methylthiolincosamide ) , which are linked via an amide bond in the central part of the molecule . 
 1b ) is obtained by 7(s)-chloro - substitution of the 7(r)-hydroxyl group of lincomycin , and pirlimycin ( fig . 
 1c ) is obtained by trimming the propyl group of clindamycin to get an ethyl group . 
 these compounds are soluble in water and chemically stable both in the dry state and in solution.fig . 
 1chemical structures of lincosamides : lincomycin ( natural antibiotic , a ) and its semi - synthetic derivatives clindamycin ( b ) and pirlimycin ( c ) chemical structures of lincosamides : lincomycin ( natural antibiotic , a ) and its semi - synthetic derivatives clindamycin ( b ) and pirlimycin ( c ) lincosamides block bacterial protein synthesis , which takes place on the ribosomes . 
 the bacterial 70s ribosome can be separated into two subunits : large ( 50s ) and small ( 30s ) , named after their sedimentation coefficients . 
 the small subunit of prokaryotic ribosomes consists of 21 proteins and one 16s rna chain , while the large subunit contains over 30 proteins and two rna chains ( 23s rna and 5s rna ) . 
 lincosamides bind to the 23s rna ( interacting with the a- and p - trna binding sites ) of the 50s ribosomal subunit and inhibit the peptidyltransferase reaction , i.e. , peptide bond formation . 
 the main spectrum of action of lincosamides includes bacteria associated with skin infections , and lincosamides are first - choice antibiotics used in veterinary dermatology . 
 however , although they do have adverse effects , such as nausea , rash , or abdominal pain , lincomycin and clindamycin are also effectively used in human medicine . 
 lincosamides are effective against gram - positive bacteria , such as staphylococcus , streptococcus , most anaerobic bacteria ( e.g. , bacteroides fragilis ) , and some protozoa . in the latter case 
 gram - negative bacteria are , in general , resistant to lincosamides , with one important exception : capnocytophaga canimorsus . 
 lincosamides exhibit excellent pharmacokinetic properties ; they are well abso...
====================================================================================================
Gold
====================================================================================================
lincosamides are a class of antibiotics used both in clinical and veterinary practice for a wide range of pathogens . 
 this group of drugs inhibits the activity of the bacterial ribosome by binding to the 23s rna of the large ribosomal subunit and blocking protein synthesis . 
 currently , three x - ray structures of the ribosome in complex with clindamycin are available in the protein data bank , which reveal that there are two distinct conformations of the pyrrolidinyl propyl group of the bound clindamycin . in this work , we used quantum mechanical methods to investigate the probable conformations of clindamycin in order to explain the two binding modes in the ribosomal 23s rna . 
 we studied three lincosamide antibiotics : clindamycin , lincomycin , and pirlimycin at the b3lyp level with the 6 - 31 g * * basis set . 
 the focus of our work was to connect the conformational landscape and electron densities of the two clindamycin conformers found experimentally with their physicochemical properties . 
 for both functional conformers , we applied natural bond orbital ( nbo ) analysis and the atoms in molecules ( aim ) theory , and calculated the nmr parameters . 
 based on the results obtained , we were able to show that the structure with the intramolecular hydrogen bond c = o  h  o is the most stable conformer of clindamycin . 
 the charge transfer between the pyrrolidine - derivative ring and the six - atom sugar ( methylthiolincosamide ) , which are linked via an amide bond , was found to be the dominant factor influencing the high stability of this conformer.figuremolecular graph of more stable conformer of clindamycin .
====================================================================================================
Model
====================================================================================================
lincomycin is a natural antibiotic produced by streptomyces calmensis and discovered in 1961. the structure of the drug s target ( ribosome ) consists of 23s rna interacting with the nucleotidyltransferase reaction, which is linked via an amide bond in the central part of its nucleotide - binding motif : 7(r)-chloro-1-deoxyguanosine ( the major ligand ; pdb = 0.001315 kcal / mol and c > g < ml1/ms1803205917889987558577607090869795681667465451106471484935363734383941250442627292824021.the structure and conformational properties of these enzymes are discussed in terms of their conformation and structural properties and their molecular properties in order to understand the mechanism of action of this drug in solution and to investigate the mechanisms by which the conformations are coupled to the intramolecular hydrogen bond coupling constants for the gas phase optimized geometries are calculated utilizing the polarizable continuum solvent model based on the integral equation formalism ief- pcm ( j. phys.1mb.22.33 ] v xdrawchem yielded the best results for both conformers and the corresponding experimental results in both experimentally determined conformes of both d(c1p2p3p4)3 and pirlimyhin ( an atom containing the nitrogen bond critical point of nitrogen b3lyp/6-clindamycytonitrithoglycansamide oxide-3-glucane-2-phosphate ( noc5p6p7p8)-catalyzed by the electron density functional theory of hydrogen bonding constant for 30s
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.41, RougeL: 0.19, RougeLsum: 0.19

====================================================================================================
Sorted by fmeasure. Top 75\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
cervical sagittal alignment is an important component of global spinal alignment , allowing optimized energy expenditure during upright human posture by positioning the head over the pelvis and maintaining appropriate horizontal gaze.1 cervical radiographs ( xrs ) are most commonly performed in the standing position with the arms relaxed on either side of the body , which is considered the most physiologic position during standing . 
 advances in imaging technology have continued , and recently there has been increasing interest in the use of standing whole - body stereoradiography ( sr ) when evaluating spinal deformity . 
 the purported advantages of sr include lack of magnification , lack of parallax distortion , simultaneous two - dimensional ( anteroposterior and lateral ) high - quality imaging of the entire skeleton with lower radiation exposure , as well as capabilities for three - dimensional image reconstruction.2 however , both arms must be forward flexed at the shoulders during sr imaging to reduce obstruction by arm overlapping the thoracic and lumbar regions , and a previous study has found arm positioning , particularly arms flexed with hands touching the clavicle , may change cervical sagittal alignment during xr imaging . 
 previous studies have demonstrated that arm positioning is an important factor during xr imaging , changing sagittal alignment parameters of the thoracic and lumbar spine.3 
 4 
 5 
 6 
 7 
 8 in fact , park et al found that lateral whole - spine xrs with hands positioned touching the clavicle were associated with a decrease in t1 slope ( t1-s ) , posterior translation of the head , hypolordotic cervical spine , and downward gazing when compared with standing lateral cervical xrs with arms relaxed on either side of the body.9 
  to our knowledge , no study to date has compared cervical sagittal alignment parameters obtained from standing lateral cervical xrs versus lateral whole - body srs . 
 the purpose of this study is to evaluate the correlation and reliability of cervical sagittal alignment parameters measured from lateral cervical xrs compared with lateral whole - body eos srs ( eos imaging , paris , france ) . 
 we hypothesized that the difference in arm position and in the trajectory of the radiation beam between standard cervical xr and sr would result in a difference for all cervical sagittal alignment parameters . 
 we retrospectively evaluated adult patients with a primary diagnosis of cervical deformity tre...
====================================================================================================
Gold
====================================================================================================
study design 
 retrospective analysis.objective 
 to evaluate the correlation and reliability of cervical sagittal alignment parameters obtained from lateral cervical radiographs ( xrs ) compared with lateral whole - body stereoradiographs ( srs).methods 
 we evaluated adults with cervical deformity using both lateral xrs and lateral srs obtained within 1  week of each other between 2010 and 2014 . 
 xr and sr images were measured by two independent spine surgeons using the following sagittal alignment parameters : c2c7 sagittal cobb angle ( sca ) , c2c7 sagittal vertical axis ( sva ) , c1c7 translational distance ( c17 ) , t1 slope ( t1-s ) , neck tilt ( nt ) , and thoracic inlet angle ( tia ) . 
 pearson correlation and paired t test were used for statistical analysis , with intra- and interrater reliability analyzed using intraclass correlation coefficient ( icc).results 
 a total of 35 patients were included in the study . 
 we found excellent intrarater reliability for all sagittal alignment parameters in both the xr and sr groups with icc ranging from 0.799 to 0.994 for xr and 0.791 to 0.995 for sr . 
 interrater reliability was also excellent for all parameters except nt and tia , which had fair reliability . 
 we also found excellent correlations between xr and sr measurements for most sagittal alignment parameters ; sca , sva , and c1c7 had r  >  0.90 , and only nt had r  <  0.70 . 
 there was a significant difference between groups , with sr having lower measurements compared with xr for both sva ( 0.68 cm lower , p  <  0.001 ) and c1c7 ( 1.02 cm lower , p  <  0.001 ) . 
 there were no differences between groups for sca , t1-s , nt , and tia.conclusion 
 whole - body stereoradiography appears to be a viable alternative for measuring cervical sagittal alignment parameters compared with standard radiography . 
 xr and sr demonstrated excellent correlation for most sagittal alignment parameters except nt . 
 however , sr had significantly lower average sva and c1c7 measurements than xr 
 . the lower radiation exposure using single sr has to be weighed against its higher cost compared with xr .
====================================================================================================
Model
====================================================================================================
study design retrospective study. objective the purpose of this study is to evaluate the correlation and reliability of cervical sagittal alignment parameters measured from lateral cervical radiographs ( xrs ) compared with cephalospinal vertebrae, t1-s and thoracic inlet angles in patients with adolescent idiopathic scoliosis and to compare the results with those obtained from the sr.method a total of 35 adult patients ( mean age : 59 years old ; 23 females with mean duration = 69.5 years [ range ] 12.4 years and mean follow - up period 8.8 months [ 95% confidence interval { ci } 0.7911.99 ms) were included in the study and were evaluated by two independent spine surgeon reviewers on two separate occasions ( using the following cervical pseudoteos imaging / paris ( france).result mean intrarater reliability was excellent in both groups in terms of all cervical alignment parameter ( sca versus nt vs. the neck tilt and the pelvis et al yielded excellent correlations between r2 + icc and both irr ( pearson correlation coefficient [ icc]=0,7890 for both).conclusion we conclude that the difference in arm position and in trajectory of the radiation beam between standard spinal alignment and each other is important during the evaluation of both arms flexed with hands touching the clavicle and pelvis on either side of their body depending on whether the body is the most physiologic position during standing or whether it is considered the greatest physiological position in standing position the head over an optimal body image or positioning the position of an appropriate body under the normal body in order to reduce the morbidity and mortality associated with the patient's neck and lumbar vertebral spindles
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.41, RougeL: 0.22, RougeLsum: 0.22

====================================================================================================
Sorted by fmeasure. Top 95\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
the central nervous system ( cns ) represents an important target for hiv infection during multiple stages of the disease : early , after invasion of the host , since the virus rapidly enters the cns , which then constantly acts as a viral reservoir ; lately , subverting its function and causing peripheral neuropathies and neurocognitive disorders ; and lastly , during the final stage of neuroaids , triggering opportunistic cns infections , cancers , and dementia ( tardieu and boutet , 2002 ) . 
 highly active antiretroviral therapy ( haart ) , a combination of drugs that inhibits enzymes essential for hiv replication , can reduce the viremia and the onset of opportunistic infections in most patients , and prolong the survival ( see table 1 ) . 
 although haart has reduced the incidence of clinical signs of neurological disease in hiv - infected individuals , autopsy studies suggest that there has been no corresponding decline in the incidence of inflammatory lesions in the cns . 
 haart currently in use in the clinical practice . among the limits of the current treatments 
 the most noticeable is the inability to eradicate hiv - infected cells , both , limiting the time frame in which haart initiated after exposure to hiv can prevent infection , and allowing replication - competent virus that persists in infected cells to emerge rapidly after the cessation of haart . according to those considerations 
 , there is evidence that haart is less effective in lowering virus replication in the cns than in the blood ( gisolf et al . , 2000 ) ; and haart resistant viruses are more often found in the cerebrospinal fluid ( csf ) than in biological samples ( cinque et al . , 
 the principal challenges in drug development for cns  hiv infections are : ( 1 ) understanding the pathways for viral entry , replication , reservoirs , and glial activation in order to identify new targets for treatment , ( 2 ) developing selective therapeutics agents for those targets , or shaping effective strategies to deliver them within the cns , and finally but not to underestimate ( 3 ) collaborating with pharmaceutical companies to test promising drugs in clinical trials , and eventually exploit them in clinical practice . 
 hiv is known to productively replicate in macrophages and microglia of the cns , but it also infects , via a cd4-independent pathway , macroglial cells such as astrocytes and most - importantly brain microvascular endothelial cells , which represent the major compo...
====================================================================================================
Gold
====================================================================================================
the central nervous system ( cns ) represents an important target for hiv infection during multiple stages of the disease : early , after invasion of the host , acting as a viral reservoir ; lately , subverting its function and causing peripheral neuropathies and neurocognitive disorders ; and lastly , during the final stage of neuroaids , triggering opportunistic infections , cancers , and dementia . 
 highly active antiretroviral therapy , a combination of drugs that inhibits enzymes essential for hiv replication , can reduce the viremia and the onset of opportunistic infections in most patients , and prolong the survival . among the limits of the current treatments 
 the most noticeable is the inability to eradicate hiv - infected cells , both , limiting the time frame in which antiretroviral therapies initiated after exposure to hiv can prevent infection , and allowing replication - competent virus that persists in infected cells to emerge rapidly after the cessation of treatments . 
 many strategies are currently under evaluation to improve hiv treatment , unfortunately more than 98% of drug candidates for cns disorders never make it to the clinic ; here in we report how nanoformulated strategies might be adapted and applied to the field of cns  hiv infection .
====================================================================================================
Model
====================================================================================================
abstractthe central nervous system ( cns ) represents an important target for hiv infection during multiple stages of the disease. the most noticeable is the inability to eradicate hiv - infected cells, both a limiting the time frame in which haart initiated after exposure to hiv can prevent infection and allowing replication competent virus that persists to emerge rapidly after the cessation of highly active antiretroviral therapy.in this review we discuss the current state of knowledge about viral and cellular mechanisms that control virus replication after acute infection ; the potential use of nanoparticles uptake to track migration of monocyte macrophages to the brain and target the delivery of specific therapeutics.major concerns to this therapeutic approach are the choice of drug administration and consequently consequently the residence in the systemic blood circulation and the cerebral tissue adjacent to topic injection.this review will focus on the role of neurotoxicity and neurodegeneration processes in hiv-1 and discuss potential future directions for the development of therapeutic strategies to improve the efficacy and safety of these treatments.teaching pointsdevelopmental researches are needed to understand the mechanisms underlying neuroinflammation and encephalitis during the pathogenesis of this disease.discussion and conclusionthe current treatment options for clostridium are discussed : pi3k/akt / gsk3 inhibitors ( such as mitoguazone ( mgbm)/p38-inhibitors ( dipeptide)-associated neuroprotection mediated by tat proteins over microglial cells.conclusionsthe heteroduplex tracking essay to compare blood and brain microvascular endothelial cells in order to identify new targets for treatment and may justify the failure of antituberculosis therapy ( hiv)-based therapies that could be used to deliver them within the blood brain barrier.electronic supplementary materialthe online search of pubmed database ( doi:10.0011/cc5070-px180x-20408/txx/1997/xbx
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.49, RougeL: 0.3, RougeLsum: 0.3

====================================================================================================
Sorted by fmeasure. Best example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
septic arthritis of the shoulder is uncommon in adults . it is a surgical emergency as joint destruction occurs rapidly and can lead to significant morbidity and mortality . 
 a 43 years old male came to our outpatient department with complaints of pain and stiffness of his left shoulder . on examination , his shoulder movements were severely restricted . 
 further evaluation with mri revealed septic arthritis of left gleno - humeral joint for which emergency arthroscopic debridement was done . 
 septic arthritis of shoulder may not present with classical clinical features . hence , a through clinical and radiological evaluation will help us prognosticate and treat accordingly thereby preventing complications like septic shock , osteomyelitis . 
 patients with septic arthritis usually develop moderate to severe joint pain , warmth , tenderness , effusion , restricted active and passive motion , and sometimes redness . 
 we report an unusual presentation of shoulder septic arthritis in a 43 years old man with no other clinical signs and symptoms of classical septic arthritis . 
 a 43-year - old man presented to the orthopaedic outpatient clinic with 2 months history of pain and limited range of motion in his left shoulder . 
 his pain was insidious in onset , mild to moderate in intensity , aggravated by activities and associated with moderate rest and night pain . 
 patient was diagnosed as frozen shoulder at an outside facility and had been given intraarticular depomedrol 40 mg injection for the same 40 days ago with no improvement in his symptoms . 
 he is diabetic and has liver cirrhosis and is on treatment . on physical examination , 
 the skin colour and temperature of the left shoulder were normal , but the shoulder was tender to touch over the anterior joint line . 
 mri was obtained [ fig 2 ] which showed extraosseous soft tissue enhancements around left shoulder with soft tissue abscess in inter muscular planes of supraspinatous , infraspinatous , subscapularis . 
 blood test revealed normal white cell count with normal differential count , crp-13.4 mg / l ( normal<5.0 mg 
 the erythrocyte sedimentation rate was raised , at 88 mm / hour ( normal range , 0 - 20 mm / hour ) aspiration of shoulder joint was performed and fluid was sent for aerobic and anaerobic culture , afb staining , mycobacterium culture , and mycobacterium genetic testing . 
 arthroscopic lavage of the joint was done and articular fluid sent for repeat aerobic and anaerobic cultu...
====================================================================================================
Gold
====================================================================================================
introduction : septic arthritis of the shoulder is uncommon in adults . it is a surgical emergency as joint destruction occurs rapidly and can lead to significant morbidity and mortality . 
 accurate diagnosis can be particularly challenging in patients with underlying liver disease . 
 mri is a useful adjunct in early detection of atypical causes of shoulder pain.case report : a 43 years old male came to our outpatient department with complaints of pain and stiffness of his left shoulder . on examination , 
 his shoulder movements were severely restricted . further evaluation with mri revealed septic arthritis of left gleno - humeral joint for which emergency arthroscopic debridement was done.conclusion:septic arthritis of shoulder may not present with classical clinical features . 
 hence , a through clinical and radiological evaluation will help us prognosticate and treat accordingly thereby preventing complications like septic shock , osteomyelitis .
====================================================================================================
Model
====================================================================================================
context : septic arthritis of the shoulder is uncommon in adults. it is a surgical emergency as joint destruction occurs rapidly and can lead to significant morbidity and mortality.case report:a 43 years old male came to our outpatient department with complaints of pain and stiffness of his left shoulder, his shoulder movements were severely restricted.results:further evaluation with mri revealed septic arthroplasty of left gleno - humeral joint for which emergency arthroscopic debridement was done.conclusion:retinitis of shoulder may not present with classical clinical features.usit is important to establish anatomical and pathological diagnosis using mri in patients with shoulder pain instead of loosely diagnosing them as impingement or frozen shoulder.discussion:our patient had muted inflammatory response probably due to immunocompromised state ( cirrhosis and diabetes ) which is not uncommon.relevance and novel information:this case highlights the importance of maintaining high index of suspicion for septic osteoarthritis in adult's patient presenting with bilateral pain associated with weakened shoulder movement in the setting of suspected septic knee joint arthritis.limitation:to prevent complications like septic shock and osteomyelitis
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.65, RougeL: 0.57, RougeLsum: 0.57



==> summaries/pubmed-fnet-8192-base.txt <==
====================================================================================================
Sorted by fmeasure. Worst example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
postanginal septicaemia in the early 20 century ; originally associated with a mortality reaching 90% it involves a classic triad of oropahryngeal sepsis , internal jugular vein ( ijv ) thrombophlebitis and metastatic abscess formation ( 1 ) . 
 clinical findings can therefore vary considerably from neck pain and swelling associated with thrombophlebitis to pleuritic chest pain , haemoptysis , dyspnoea or arthralgia as a result of septic thromboemboli . 
 we report a case of predominantly external jugular vein ( ejv ) involvement in an adolescent male with negative blood culture results . 
 a twelve year old boy presented to the children s assessment unit with a 24 hour history of unilateral face and neck swelling on a background of seven days progressive sore throat and dysphagia . 
 minor systemic upset was also noted including headache , vomiting and non specific abdominal pain . 
 a provisional diagnosis of tonsillitis had been made five days earlier by the local gp and a course of erythromycin and penicillinv commenced . 
 examination revealed tender swellings over the left temporal area , angle of the mandible and upper third of the sternocleidomastoid extending into the submandibular region . 
 examination of the oral cavity was complicated by trismus , however no obvious tonsillar enlargement , erythema or exudate was recorded . 
 initial blood results showed an elevated c - reactive protein of 155mg / l and white cell count of 16.6(10 * 9l ) . 
 initial imaging of the neck comprised an ultrasound scan ; this demonstrated normal right sided vasculature but abnormal left ejv and retromandibular veins . 
 these veins appeared dilated with increased wall vascularity and showed no recordable signal on doppler imaging , an appearance in keeping with an inflammatory thrombophlebitis . to note 
 an mri brain with venography ( mrv ) sequences provided greater anatomical delineation ( figure 1 ) . despite a coincidental finding of a smaller calibre left venous sinus ; thrombus was not seen to extend intracranially . 
 lastly an echocardiogram was sought confirming a normal heart with no septal defects , vegetations or thrombus . 
 mrv brain images demonstrate bilateral sagittal , straight , transverse and sigmoid sinuses with no evidence of thrombus extension . both right and left ijv as well as right ejv are clearly patent . the left ejv could not be demonstrated . 
 treatment was started promptly on clinical suspicion of ls and consisted of intravenous ( ...
====================================================================================================
Gold
====================================================================================================
oropharyngeal infections are routinely encountered within general practice and accident and emergency departments . 
 most settle with simple analgesia and antibiotics ; occasionally such patients may develop lemierre s syndrome ( ls ) a rare and potentially fatal sequela that can be easily overlooked . 
 we aim to highlight the main symptoms , pathology , investigations and management .
====================================================================================================
Model
====================================================================================================
we report a case of predominantly external jugular vein ( ejv ) involvement in an adolescent male with negative blood culture results. clinical suspicion of ls is often delayed, presenting three to seven days from signs of the primary infection ; however morbidity and complications remain high as the early diagnosis can often be missed and treatment delayed.this unusual finding helps to highlight the variable nature of this condition and the diagnostic confusion it may herald.the differential diagnoses to consider include infectious mononucleosis ( parapharyngeal abscess and lymphomas).fusobacterium necrophorum thrombophlebitis forming an unusual causative pathogens described in the literature include staphylococci and bacteroides species.our case is unique because of its rarity and atypical presentation.a 24 hour old boy presented to the children s assessment unit with an erythromycin and penicillinv commenced.diagnosed diagnosis of tonsillitis had been made five days earlier by the local gp and an mri brain with venography and mrv sequences provided greater anatomical delineation.it is important to maintain early antibiotic therapy whilst an echocardiogram was undertaken confirming the normal heart with no evidence of inflammatory changes.in this case report we discuss the clinical features and management options for this rare condition.electronic supplementary materialthe online version : irct0020110.x / ms.nlm.nih.gov/geomedicine.com/content/0/14
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.14, RougeL: 0.08, RougeLsum: 0.08

====================================================================================================
Sorted by fmeasure. Bottom 5\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
beyond its role of cellular energy currency and phosphate donor , atp plays a potent signaling role through its extracellular release and activation of cell surface purinergic receptors . 
 fast responses to atp are mediated through activation of p2x receptors , a family ( p2x1p2x7 ) of atp - activated ligand - gated ion channels and metabotropic effects through the activation of p2y receptors ( p2y12 , p2y4 , p2y6 , p2y1114 ) which couple to heterotrimeric g proteins . human leukocytes including monocytes , mast cells , neutrophils and central microglia express a diverse repertoire of p2y receptors though p2x1 , p2x4 and p2x7 are the dominant p2x subtypes present . 
 activation of purinergic receptors in leukocytes is coupled to the production and secretion of cytokines and other pro - inflammatory molecules including prostaglandin e2 . 
 purinergic receptors are associated with inflammation , with some receptors inhibited either directly ( p2y12 ) or indirectly through the activity of anti - thrombotic , in the case of platelet p2y12 , or anti - inflammatory agents , in the case of the action of statins on monocyte p2x4 . 
 atp can act as a non - peptide damage - associated molecular pattern ( damp ) release from injured cells and tissues . in this fashion 
 the release of cellular atp is unregulated and released due to cell lysis or puncture . 
 cell surface purinergic receptors are activated by this atp damp signal which serves to initiate an inflammatory response and promote wound healing . 
 however , atp can be released from cells physiologically and act as a critical signal for painful , inflammatory processes . 
 do release other nucleotides including utp and udp - sugars but our focus here is atp release . mechanisms of atp release during physiological processes remain diverse and controversial . 
 investigation into how cellular stress stimulates atp release in non - leukocytes suggests roles for connexin and pannexin hemichannels , maxi- and volume - regulated anion channels and efflux through the p2x7 receptor , though release routes and signal transduction mechanism underlying atp release in leukocytes remain poorly defined . 
 in neutrophils atp is released in response to activation of fmlp receptor by bacterially derived n - formylmethionine . 
 the precise release mechanism is unclear but occurs at the leading edge of migrating neutrophils . 
 released atp and its subsequent metabolism to adenosine at the cell surface activate p2y2 and a3 ...
====================================================================================================
Gold
====================================================================================================
release and reception of extracellular atp by leukocytes plays a critical role in immune responses to infection , injury and cardiovascular disease . 
 leukocytes of both the innate , adaptive immune and central nervous system express a repertoire of cell surface receptors for atp ( p2x and p2y receptors ) and its metabolites . 
 atp acts as a damage - associated molecule pattern ( damp ) released by injured or dying cells . 
 detection of released atp by neighboring leukocytes initiates inflammation and wound healing . 
 however , recent evidence from our group and others suggests atp release by leukocytes themselves serves to regulate homeostatic mechanisms and coordinate responses to external pro - inflammatory cues . 
 examples include the homeostatic control of intracellular calcium and regulation of migratory guidance during chemotactic response to external cues . 
 though there has been some progress in elucidating atp release mechanisms of some mammalian cells types , release conduits and coupling signal transduction machinery remain larger elusive for leukocytes . 
 our recent studies suggest a role for secretory lysosomes in releasing atp in monocytes . though poorly defined , 
 targeting atp release mechanisms in leukocytes have great anti - inflammatory potential .
====================================================================================================
Model
====================================================================================================
atp is an extracellular signal transduction molecule which regulates cell surface purinergic receptors. the p2x7 receptor is a member of the family of ligand - gated ion channels and metabotropic effects through the activation of prostaglandin e2, which activates the ataxia telangiectasia kinase 1 ( utp ) and is activated by chemotactic signals in leukocytes such as nk killer and mast cells and secretory lysosomes have been shown to promote wound healing and wound repair in vivo ; however it is not clear how cellular stress is regulated during physiological processes remain diverse and controversial.see research article http://www.biomedcentral.com/1741-7007/8/79
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.27, RougeL: 0.12, RougeLsum: 0.12

====================================================================================================
Sorted by fmeasure. Bottom 25\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
the online version of this article ( doi:10.1007/s00414 - 009 - 0352 - 9 ) contains supplementary material , which is available to authorized users . 
 microbes can negatively interfere with the postmortem assessment of alcohol abuse and in this way pose problems for forensic investigators . 
 however , microbial forensics is often chiefly associated with the detection of highly pathogenic microbes to which humans are deliberately exposed in cases of biological terrorism [ 2 , 3 ] . however , human fingertip microflora left behind on touched objects at crime scenes may potentially contain forensically relevant information that may be useful for human host inferences accessible via microbial dna fingerprinting of physical fingerprints . 
 for example , if endogenous microbial skin species / strains with a geographically restricted distribution could be retrieved from touched objects via microbial dna analysis , the geographic origin of the human host individual could be determined indirectly . 
 information about the geographic region of origin can be relevant in suspect - less forensic cases where the evidence dna sample does not match either a suspect s dna profile or any in a criminal dna database . 
 in such cases , geographic information derived from crime scene samples is expected to reduce the potential pool of suspects by allowing police investigations to concentrate on specific groups of people , i.e. , those from a restricted geographic region . 
 numerous human genetic markers have been suggested for inferring human genetic ancestry mostly to the continental level [ 47 ] , and a recent study indicated that inferring the subregion of origin of an unknown european may be feasible from autosomal genetic data . 
 however , direct ancestry inference based on human genetic markers is currently far from perfect , initiating the question whether microbial dna may be used to supplement human dna markers in reliable ancestry reconstruction of unknown persons . 
 recently , it has been shown that the gastric pathogenic bacteria helicobacter pylori has intimately coevolved with its human host [ 9 , 10 ] . 
 although this example may be of limited direct relevance for forensics , because samples containing h. pylori are usually not found at crime scenes ( with the exception of bodies in cases of missing persons ) , it shows that in principle human geographic signatures are inferable from microbial genomes . 
 the human skin is a complex microbial ecosystem co...
====================================================================================================
Gold
====================================================================================================
human fingertip microflora is transferred to touched objects and may provide forensically relevant information on individual hosts , such as on geographic origins , if endogenous microbial skin species / strains would be retrievable from physical fingerprints and would carry geographically restricted dna diversity . 
 we tested the suitability of physical fingerprints for revealing human host information , with geographic inference as example , via microbial dna fingerprinting . 
 we showed that the transient exogenous fingertip microflora is frequently different from the resident endogenous bacteria of the same individuals . in only 54% of the experiments , the dna analysis of the transient fingertip microflora allowed the detection of defined , but often not the major , elements of the resident microflora . 
 although we found microbial persistency in certain individuals , time - wise variation of transient and resident microflora within individuals was also observed when resampling fingerprints after 3  weeks . while microbial species differed considerably in their frequency spectrum between fingerprint samples from volunteers in europe and southern asia 
 , there was no clear geographic distinction between staphylococcus strains in a cluster analysis , although bacterial genotypes did not overlap between both continental regions . 
 our results , though limited in quantity , clearly demonstrate that the dynamic fingerprint microflora challenges human host inferences for forensic purposes including geographic ones . 
 overall , our results suggest that human fingerprint microflora is too dynamic to allow for forensic marker developments for retrieving human information.electronic supplementary materialthe online version of this article ( doi:10.1007/s00414 - 009 - 0352 - 9 ) contains supplementary material , which is available to authorized users .
====================================================================================================
Model
====================================================================================================
human fingertip microflora ( rm ) is a complex microbial ecosystem consisting of multiple niches, which can differ drastically from each other. the aim of this study was to investigate the molecular fingerprinting of staphylococci from healthy dutch volunteers and gram staining as well as catalase activity testing revealed that all bacterial skin isolates that were coagulastic with the human host ; pfge types from dutch fingerprints before washing with soap representing elements of the transient ( i.e. tm)/mrena and after washery sensu stricto were detected in 45% of subjects for one or two dominant types of bacilli : corynebacterium and brevibacteria / propionibesp > 50% for five and three persons for the same ones in five dutch persons ( mean age 37.5 10.8 years versus 25.6 years for three individuals and mean duration of time - wise gradients between the dutch and bangladeshi individuals ( median duration 68.3 months vs. median time points 78 days for each subject and minimum time point 86.7 min for six persons and maximum time intervals 97% and range of constitutively encoded enzymes ( e.g. thymidine cytidase dna synthonositide h.pylori enucleic acid buckeria and haploina neochrome l moieus yielded the most discriminatory typing method that is currently available for forensic applications to infer human geographic origins from the united states ( uki).our results suggest that the skin microbiota from native inhabitants of bangladesh is too dynamic and thus does not fulfill the criteria required in forensic markers developments to ncbi gene expression omnibus ( geo accession number gsx20142411512174.007031352281895719916447548877984085809672
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.34, RougeL: 0.16, RougeLsum: 0.16

====================================================================================================
Sorted by fmeasure. Median example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
ureterocele is a congenital urinary abnormality characterized by the presence of an intrabladder hernia or cystic ballooning of the lower end of a ureter lying between the mucosa and muscle of the bladder . 
 the abnormality leads to urinary retention and recurrent urinary tract infection ( uti ) , which can cause irreversible damage to the kidney . 
 this abnormality can be suspected in the fetus by antenatal ultrasonography ( usg ) and confirmed by other x - ray investigations after birth . 
 the incidence of ureterocele is variable with the highest rate of 1:500 and it is generally found in females with duplex system association ( 95% ) . 
 ureteroceles can have different clinical presentations , such as antenatal hydronephrosis , uti , vesicoureteral reflux ( vur ) , bladder outlet obstruction , prolapsed urethral mass , etc . 
 usg and voiding cystourethrography ( vcug ) are essential initial procedures for a child suspected of having a ureteral anomaly . 
 a 5-year - old female child was referred to our department for tc - diethylene triamine pentaacetic acid ( dtpa ) scan . 
 she was a follow - up case of right - sided hydroureteronephrosis with pyonephrosis with percutaneous tube ( pcn ) insertion done on the right side . 
 patient 's blood urea and serum creatinine were 29 and 1.3 mg / dl , respectively . 
 usg of the abdomen revealed left - sided mild hydroureteronephrosis and gross enlargement of the right kidney , reaching up to lower abdomen with dilated pelvis and ureter . 
 the child was referred for evaluation of glomerular filtration rate and excretory function of kidneys . 
 tc - dtpa scan was done in our department with right pcn tube in situ . 
 pcn tube was clamped during the acquisition of dynamic and prevoid static image and clamp released thereafter . on tc - dtpa scan , left kidney showed good perfusion and adequate cortical radiotracer concentration followed by good drainage into dilated ureter . 
 right ureter and right pelvicalyceal system ( pcs ) were visualized in the postvoid image ( indirect evidence of vur ) [ figure 2b , thin arrow ] . 
 retention of radiotracer was noted in dilated pcs and dilated ureter in delayed static images acquired till 4 h [ figure 2c and d ] . 
 faint visualization of radiotracer was noted through the pcn tube after removal of clamp [ figure 2b , bold arrow ] . 
 a large photopenia was noted in the suprapubic region in the urinary bladder ( ub ) during dynamic [ figure 1 ] as well as delayed stati...
====================================================================================================
Gold
====================================================================================================
ureterocele is a common ureteric anomaly detected in pediatric population . 
 ureterocele diagnosis and evaluation need a variety of radiological methods . 
 we report a case of 5-year - old female child sent for 99mtc - diethylene triamine pentaacetic acid scan for evaluation of glomerular filtration rate and excretory function of kidneys in view of right - sided hydroureteronephrosis and pyonephrosis with percutaneous tube in situ . 
 incidental photopenia was noted in the urinary bladder . 
 on ultrasonography of abdomen cause of this photopenia was found to be an intravesical ureterocele .
====================================================================================================
Model
====================================================================================================
ureterocele is a congenital urinary abnormality characterized by the presence of an intrabladder hernia or cystic ballooning of the lower end of bladder. the abnormality can be suspected in the fetus by antenatal ultrasonography ( usg ) and confirmed by other x - ray investigations after birth, so it is generally found in females with duplex system association ( 95%).the aim of our study is to report the first case of photopenia in ub on tc- diethylene triamine pentaacetic acid scan and to discuss the possible causes for photopenism in this rare anomaly.our patient was referred to our department for thin voiding cystourethrogram and intravesical radiotracer was noted through pcn tube after removal of clamp.on reviewing the literature we found that the patient underwent vcug to be able to detect vesicoureteral reflux in one out of 17 patients.this case report highlights the importance of imaging modality for making the diagnosis and treatment of this condition in patients with known metabolic abnormalities.electronic supplementary materialthe online version : irct002011470.xn1041-1224.134
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.36, RougeL: 0.19, RougeLsum: 0.19

====================================================================================================
Sorted by fmeasure. Top 75\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
putting a halt to the rising trend in overweight prevalence has high priority in public health policy all over the developed world . 
 prevention , preferably starting at an early age , is considered as the key strategy to achieve this goal , and considerable effort is put into the design of preventive measures .   whereas we know in general terms that overweight is the result of an unbalance between energy intake and energy expenditure , development of effective preventive measures requires a much more specific understanding .   specific dietary habits and ( in)activities associated with overweight risk in specific age groups need to be identified and their quantitative contribution to the overweight prevalence in the population needs to be assessed . 
 in addition , we need to know whether the importance of specific behaviors for the development of overweight differs between sub groups in the population . 
 it is well established that children from families with a low socio - economic status and children with overweight parents are at increased risk to develop overweight [ 39 ] . 
 it is therefore particularly important to assess the role of behavioral risk factors specifically in these children , since they are the priority target groups for interventions to prevent and reduce overweight . 
 the aim of this study was to identify specific behavioral risk factors for overweight in young children and to assess their quantitative contribution to the prevalence of overweight in the general population and in high risk sub groups . in a large population - based birth cohort , we prospectively investigated associations between dietary habits , screen time and physical activity when the children were 5 and 7 years old and overweight at the age of 8 years . 
 we also assessed the role of these behavioral factors separately in high risk sub groups : children of mothers with overweight and children of mothers with low education . 
 we estimated the reduction of overweight prevalence that could be achieved if the prevalence of risk factors would be reduced . 
 the study population consisted of children who participated in the dutch prevention and incidence of asthma and mite allergy ( piama ) birth cohort study . 
 the baseline study population consisted of 4146 pregnant women , recruited from the general population in 1996 - 1997 . 
 postal questionnaires , including questions on the child 's lifestyle and health , were sent to the parents during pregnancy , at the...
====================================================================================================
Gold
====================================================================================================
objective . to prospectively identify behavioral risk factors for childhood overweight and to assess their relevance in high risk sub groups ( children of mothers with overweight or low education ) 
 . 
 methods . in the piama birth cohort ( n = 3963 ) , 
 questionnaire data were obtained at ages 5 and 7 on  screen time  , walking or cycling to school , playing outside , sports club membership , fast food consumption , snack consumption and soft drink consumption . 
 weight and height were measured at age 8 years . 
 results . 
 screen time , but none of the other hypothesized behavioral factors , was associated with overweight ( aor 1.4 ( ci : 1.21.6 ) ) . the adjusted population attributable risk fraction for screen time > 1  hr / day was 10% in the high risk and 17% in the low risk sub groups . 
 conclusion . 
 reduction of screen time to < 1  hr / day could result in a reduction of overweight prevalence in the order of 2 percentage points in both high and low risks sub groups .
====================================================================================================
Model
====================================================================================================
background. the aim of this study was to identify behavioral risk factors for overweight in young children and to assess their quantitative contribution to the prevalence of overaction in the general population and in high risk sub groups, in a large population - based birth cohort study ( n = 4146 ) ; we also assessed the role of these behavioral factors separately in children of mothers with low education ( ages 5 and 7 years old and over bmi at the age of 8 years were 183 kg / m2 and above 63% of those invited for the medical examination of the child's lifestyles and health and lifestyle habits during the year 2010 to 3934 ( mean age : 95% ci 0.791.53 years).methods.the study sample consisted of children with incomplete data from the dutch prevention and incidence of asthma mite allergy ( piama vs other subgroups including children who participated in this cohort of women and children from whom we estimated the reduction of herweight prevalence that could be achieved if there was no significant association between dietary habits and body mass index ( bmi)/height ( kg-1/3668 versus p < for all age groups and bmi and height fatness of bmi > hrs per kg1 mm2/kg12).results/conclusion.our results suggest that screen time is the most important risk factor for children in both high and low maternal education groups in order to prevent or treat childhood obese children at higher risk and lower bmi than in low risk groups ( or=2.48115.27 years and or<3.3717.00 cm2 per year for both groups).classification of public health interventions aiming to promote prevention is preferably starting at an early age and considerable effort is put into the design of preventive measures for child health policy all over the developed world so as to achieve the goal of preventing or reducing over weight in these children?
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.4, RougeL: 0.23, RougeLsum: 0.23

====================================================================================================
Sorted by fmeasure. Top 95\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
bezoars are masses formed by the condensation of debris or stomach contents in the gastrointestinal tract 
 . there are four major types of bezoars : a trichobezoar consists of hair , a phytobezoar of vegetable and fruit residues , a lactobezoar is formed from dairy products , a pharmacobezoar is caused by medications . 
 a high - fiber diet , incomplete mastication , reduced gastric secretion , and decreased gastrointestinal motility from autonomic neuropathy can predispose patients to phytobezoar formation . 
 it occurs more frequently in the small intestine , particularly in the terminal ileum and jejunum . 
 the complications caused by bezoars are mechanical irritation , gastrointestinal obstruction , and , in severe cases , peritonitis caused by bowel perforation . 
 bezoars are responsible for 0.44% of cases of mechanical intestinal obstruction , which occurs mainly in the stomach and small intestine . 
 contrast - enhanced computed tomography ( ct ) is the method of choice to identify the location , severity , and etiology of intestinal obstruction . 
 we describe our experience regarding a large - bowel obstruction caused by phytobezoar in a patient with a transplanted kidney . 
 a 39-year - old man was admitted to our hospital for constipation , distension , and severe acute abdominal pain in the lower left quadrant . 
 his medical history included alport syndrome resulting in progressive chronic kidney disease ( ckd ) , hypertension , and iron deficiency anemia under medical treatment . 
 twelve years ago , he received a successful deceased - donor kidney transplant [ figure 1 ] . at the time of admission , vitals were stable , and he was afebrile . 
 chest x - ray was normal and abdominal x - ray did not show signs of bowel obstruction . 
 coronal computed tomography scan shows transplanted kidney in left iliac fossa (  ) non - contrast ct ( ncct ) of the abdomen was done ( toshiba  aquilion 64-tsx-101a / hc ) as the patient had ckd ( serum creatinine level = 7.71 mg / dl ) . 
 ct scan revealed a focal circumferential thickening of the sigmoid colon with an ovoid and encapsulated intraluminal mass measuring 4.7  3.6 cm [ figure 2 ] . 
 dilatation of the proximal segment with abundant fecal material was seen [ figure 2 ] . 
 based on the ct findings , particularly mottled gas pattern and encapsulated wall of the mass , we made the diagnosis of phytobezoar . hence , because of acute intestinal obstruction and to avoid peritonitis , the patient und...
====================================================================================================
Gold
====================================================================================================
bezoars are masses formed by the concretion of stomach contents or debris within the gastrointestinal tract . 
 bezoars are rare and account for only 0.44% of all cases of gastrointestinal obstruction and mainly occur in the stomach or small intestine . intestinal obstruction caused by colonic bezoars 
 is extremely rare . 
 a 39-year - old man with a transplanted kidney came to the hospital because of abdominal pain , constipation , and distension . 
 we performed an abdominal computed tomography scan and found an ovoid intraluminal mass with a mottled gas pattern in the distal sigmoid colon . 
 subsequently , the patient underwent laparotomic surgery and removal of the bezoar . 
 we report a rare case of large bowel obstruction due to colonic phytobezoar , which was confirmed intraoperatively .
====================================================================================================
Model
====================================================================================================
phytobezoars are masses formed by the condensation of debris or stomach contents in the gastrointestinal tract. they are usually composed of indigestible cellulose, tannin and lignin from ingested vegetables and fruits and usually contain insoluble enuclei of vegetable fibres that are found on the alimentary tract and may enter into the small bowel ; the most important risk factors for this rare occurrence are excessive consumption of fruits rich in fibers and poor dental health and insufficient mastication.we report a case of 39-year - old man who presented with abdominal pain and distension due to bowel perforation 10 years ago necessitating urgent exploratory laparotomy and was found to have an ovoid intraluminal mass containing mottled gas pattern with associated wall thickening ( arrows ) of the wall and associated walls ( stars and fecal material).the postoperative course was uneventful and the patient was discharged with the seventh post operative day.our case demonstrates the importance of early detection and removal of bezoper to prevent complications such as perforation and peritonitis.graphical abstract
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.43, RougeL: 0.3, RougeLsum: 0.3

====================================================================================================
Sorted by fmeasure. Best example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
fibrodysplasia ossificans progressiva ( fop ) is a rare genetic disoder characterized by bone formation within muscles tendons and ligaments . 
 we hereby report a case of fop in a four year male child from a tribal family in orissa . 
 4 yr old male child presented with gradual development of stiffness of neck and hard nodules on his body for which his parents had sought all sort of indegenous treatment and manipulations by traditional bone setters . 
 patient returned to our hospital at the age of four years with widespread ossification and stiffness of neck , shoulders and back . 
 he also had upper tibial osteochondromas and scalp nodules and valgus deformity of bilateral great toes . 
 though rare , diagnosis of myositis ossificans progressiva should be considered in a child with heterotopic bone formation and valgus deformities of great toes . 
 being a rare condition , treatment guidelines are not clear and this condition need further research . 
 fibrodysplasia ossificans progressiva ( fop ) is also known as myositis ossificans progressiva , stone man disease , munchmeyer s disease . 
 fop is an extremely rare and most crippling form of heterotopic ossification in humans with an incidence of 1 in 2 millions . 
 kitterman et al reported that it takes atleast six physician evaluations to reach the diagnosis and 90% of these individuals will have received some wrong or hazardous treatment before appropriate diagnosis . 
 we hereby report a case of fop in a 4 year old boy coming from tribal family in orissa . 
 the diagnosis of this patient was delayed due as the parents tried all sorts of indigenous medications and even manipulations by traditional bonesetters whose influence has been deep rooted in minds of the tribal population in this part of the country . 
 our patients was a four year old boy who presented with chief complains of stiffness of neck , decreased movements in bilateral shoulders and had bony hard swellings in his back . 
 , his parents noticed that he had stiffness of neck and had developed nodules at his scalp , which gradually subsided without any treatment . 
 coming from a tribal background , parents consulted many indigenous medicine practitioners and child was subjected to repeated manipulations of the neck by traditional bone setters . 
 these swellings hardened over a period of few days and the child developed stiffness of spine . 
 he was subjected to further manipulations and gradually developed stiffness of bilateral shoul...
====================================================================================================
Gold
====================================================================================================
introduction : fibrodysplasia ossificans progressiva ( fop ) is a rare genetic disoder characterized by bone formation within muscles tendons and ligaments . it has an incidence of one in two million . 
 we hereby report a case of fop in a four year male child from a tribal family in orissa.case report:4 yr old male child presented with gradual development of stiffness of neck and hard nodules on his body for which his parents had sought all sort of indegenous treatment and manipulations by traditional bone setters . 
 patient returned to our hospital at the age of four years with widespread ossification and stiffness of neck , shoulders and back . 
 he also had upper tibial osteochondromas and scalp nodules and valgus deformity of bilateral great toes . 
 a diagnosis of fop was made on clinical and radiological examination.conclusion:though rare , diagnosis of myositis ossificans progressiva should be considered in a child with heterotopic bone formation and valgus deformities of great toes . 
 being a rare condition , treatment guidelines are not clear and this condition need further research .
====================================================================================================
Model
====================================================================================================
introduction : fibrodysplasia ossificans progressiva ( fop ) is a rare genetic disoder characterized by bone formation within muscles tendons and ligaments. it has been known to be caused by mutations in the gene encoding bone morphogenetic protein, activin receptor type ia / activatingin - like kinase 2 ( ancvr1/alk2).case report:4 yr old male child presented with gradual development of stiffness of neck and hard nodules on his body for which his parents had sought all sort of treatment and manipulations by traditional bone setters.conclusion:bone marrow transplant for replacement of hematopoietic cells was not sufficient to prevent ectopic bone development and valgus deformities of great toes in this part of the country.clinical examination and radiographs are helpful in diagnosis of this rare condition and treatment guidelines are not clear and this condition need further research
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.61, RougeL: 0.54, RougeLsum: 0.54



==> summaries/pubmed-hnet-4096-base.txt <==
====================================================================================================
Sorted by fmeasure. Worst example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
sixty - four patients in nepal that met us department of defense enrollment criteria ( 9 ) for influenzalike illness were evaluated by using onsite rapid influenza tests ( optical immunoassay rapid diagnostic tests , thermo electron corp . 
 throat swab specimens were collected within the first 72 hours of onset of symptoms , routed through the armed forces research institute for medical sciences in bangkok , thailand , and shipped on dry ice to brooks city base in san antonio , texas , for clinical characterization and diagnosis using traditional culturing techniques and monoclonal antibody staining ( 10 ) . 
 antigenic analysis of select isolates was performed at the centers for disease control and prevention ( cdc ) in atlanta , georgia , by using the hemagglutination inhibition ( hi ) assay and postinfection ferret antisera ( 11 ) . 
 rna was extracted from 48-hour shell vial cultures ( 10 ) by using the magnapure lx ( roche molecular , mannheim , germany ) and rna isolation kit ii ( roche molecular ) according to the manufacturer 's protocols . for reverse transcription - polymerase chain reaction ( rt - pcr ) amplification , 
 5 l rna was added to a 50-l master mixture containing 1 reaction buffer , 1.6 mmol / l mgso4 , 1 enzyme mixture , and 400 nmol / l primers ( h3-f7 , 5-act - atc - att - gct - ttg - agc-3  and h3r-1184 , 5-atg - gct - gct - tga - gtg - ctt-3  ) by using the superscript iii one - step rt - pcr system ( invitrogen , carlsbad , ca , usa ) . 
 pcr thermocycling consisted of an rt step at 50c for 30 min , hot start activation at 95c for 3 min , followed by 40 amplification cycles of 95c for 30 s , 52c for 15 s , and 68c for 1 min , with a final extension cycle at 68c for 7 min . 
 all pcr products were visualized after electrophoresis in 2% precast gels stained with ethidium bromide ( invitrogen ) under uv illumination . 
 the ha1 amplicon ( 1177 bp ) was sequenced by using the h3-f7 and h3r-1184 pcr primers ( described above ) and 2 additional internal oligonucleotides , h3r-466 ( 5-ggt - gca - acc - aat - tca - atc-3  ) and h3f-282 ( 5-cag - caa - ctg - tta - ccc-3  ) . 
 unincorporated fluorescent nucleotides were removed by using a dye ex 96-well plate kit ( qiagen ) according to the manufacturer 's recommendations . 
 nucleotide sequencing was performed by using the big dye terminator v3.1 kit and analyzed by using an abi 3100 genetic analyzer ( both from applied biosystems , foster city , ca , usa ) according to the manufacture...
====================================================================================================
Gold
====================================================================================================
worldwide emergence of variant viruses has prompted a change in the 20052006 h3n2 influenza a vaccine strain .
====================================================================================================
Model
====================================================================================================
background : ha1 hemagglutinin nucleotide sequences from 26 nepal isolates and h3n2 vaccine strains were sequenced. phylogenetic analysis of the ha gene revealed 99.8% amino acid changes in 156 ( q145n ), 4 of which were caused by the substitution of lysine and histidine.objectives:the aim of this study was to determine the changes observed in ha proteins encoding k1177 bp - ttase-282 glycosylated peptides in the dnastar / pdb viewer program.material and methods:64 patients with influenzalike illness were evaluated by using onsite rapid influenza tests ; 61 were females with mean age of about 37.5 years old versus 50 years of age ( mean sd age = 8.12 years).resultsat 72 hours of onset of symptoms immunization with antisera were found to be genetically distinct from the reference strain and showed that the strain was closely closely related to the type of strain c.conclusion:these results suggest that has may be responsible for the outbreak's clinical manifestations reported by this strain in nepales.electronic supplementary materialthe online version of data from this article is available from genbank under accession number ngt052006070871
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.08, RougeL: 0.05, RougeLsum: 0.05

====================================================================================================
Sorted by fmeasure. Bottom 5\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
while advances in free trade and globalization increase the movement and accelerate the accumulation of invasive species ( lockwood et al . 
 2005 ) , it is still unclear how introduced populations can successfully establish . as elton ( 1958 ) pointed out , for every successful invasion that occurs ,  there are enormously more invasions that never happen , or fail quite soon or even after a good many years ( page 109 ) . 
 this modern biological paradox can not readily be reconciled , especially in the characteristic case where the founder population is small , as  such populations are definitely in a precarious position ( mayr 1965 ; page 42 ) . 
 introductions of populations at low density and/or small size are often faced with inverse density dependent effects , attributed to demographic stochasticity or reduced cooperative interactions ( courchamp et al . 
 allee ( 1931 ) first proposed that under these conditions , populations may suffer a decrease in the per - capita rate of increase , from here on referred to as the allee effect . upon arrival in a novel environment , individuals need to overcome a series of challenges in order to reduce the population 's risk of extinction . 
 the time period in which this occurs is generally considered the initial establishment phase , and is thought to be a common feature and general pattern of invasion and the process of growth and expansion ( shigesada and kawasaki 1997 ; sakai et al . 
 the occurrence of a lag phase that precedes a noticeable increase in population growth and density can result from ecological and/or evolutionary phenomena ( sakai et al . 
 small populations that undergo logistic growth slowly increase through the initial phase of the exponential curve , leading to the perception of a time lag . 
 where this time lag is more pronounced , populations may be recovering from inverse density dependent effects ( i.e. , allee effects ) . 
 individuals may suffer a reduction in fitness at low densities for many reasons ( reviewed by courchamp et al . 
 even when the initial population is large , rapid dispersal required for expansion could be suicidal as the population density decreases , thereby enhancing inverse density dependent effects ( lewis and kareiva 1993 ; drake et al . 
 component allee effect where the population size and density affects the mean overall fitness or some component of individual fitness , respectively ( stephens et al . 1999 ; gascoigne et al . 
 it is often difficult to d...
====================================================================================================
Gold
====================================================================================================
the mechanisms that facilitate success of an invasive species include both ecological and evolutionary processes . investigating the evolutionary dynamics of founder populations can enhance our understanding of patterns of invasiveness and provide insight into management strategies for controlling further establishment of introduced populations . 
 our aim is to analyze the evolutionary consequences of ecological processes ( i.e. , propagule pressure and threshold density effects ) that impact successful colonization . 
 we address our questions using a spatially - explicit modeling approach that incorporates dispersal , density dependent population growth , and selection . 
 our results show that adaptive evolution may occur in small or sparse populations , providing a means of mitigating or avoiding inverse density dependent effects ( i.e. , allee effects ) . 
 the rate at which this adaptation occurs is proportional to the amount of genetic variance and is a crucial component in assessing whether natural selection can rescue a population from extinction . 
 we provide theoretical evidence for the importance of recognizing evolution in predicting and explaining successful biological invasions .
====================================================================================================
Model
====================================================================================================
this paper explores the feasibility of small populations that may adaptively respond to overcome allee effects in order to establish, given any amount of genetic variation. we model the growth and spread of a small population of organisms with differing reproductive rates ( 0 to 1 ) depending on the population density - mediated growth : spatial location that is subject to an allele effect in addition to migration ; and diffusion coefficients of population size versus time at various initial densities in the finite gradient and genetic variance are used to explain the effect of selection on population's ability to survive and reproduce in large population population populations'phenotypic nichesity / population dynamics ( population mean fitness = 5.5 3.3 vs. population growth rate < 2.0030.7 mm hg ci $ 4.411.2 mv > 8.1% at the maximum value of the mean wave speed of this verhulst gene encoding the trait mean ( lande-1976 + 95% confidence interval [ id ] ~ 7.81210 nm in length and the genetic subsystem bidirectional relationship between the number and size of introduction events and probability of success ( all p values for each locus * 6.932014 kda1315161739189099807940433534455242372547483638275770502292608584628788649 xp for eqn & gccrii to increase the overall fitness of populations at low density and small sizes ( for example zctia et al (.bacter j phytol chemist06;2:1,2,3,4,5-tetrachlorodibenzothiothreitoxazolozol-2-3-ylglucose5,6,7,8,9,
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.28, RougeL: 0.13, RougeLsum: 0.13

====================================================================================================
Sorted by fmeasure. Bottom 25\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
primary human schlemm 's canal cell lines were grown to confluence in six - well plates ( bd falcon , franklin lakes , nj , usa ) containing dulbecco 's modified eagle 's medium ( dmem ; life technologies , grand island , ny , usa ) ; 10% fetal bovine serum ( mediatech , manassas , va , usa ) ; and 1% penicillin / streptomycin ( life technologies ) in 5% co2 at 37c . 
 confluent cells were washed twice with phosphate - buffered saline and incubated in serum - free dmem for 24 hours to synchronize the growth potential of the cells . 
 cells were incubated with latanoprost ( de - esterified free - acid form at 100 nm final concentration ; cayman chemical , ann arbor , mi , usa ) or vehicle ( ethanol , final dilution 1:1000 ) in dmem containing 1% penicillin / streptomycin . 
 primary schlemm 's canal cells were grown to confluence , treated with 100 nm latanoprost for 6 hours , and harvested . 
 total rna was extracted using an rna isolation kit ( rneasy total rna isolation kit ; qiagen , hilden , germany ) . 
 approximately 250 ng of total rna was reverse transcribed into cdna using a synthesis kit ( iscript cdna ; bio - rad laboratories , inc . , hercules , ca , usa ) . quantitative real - time polymerase chain ( qpcr ) 
 reaction using stc-1 ( forward , 5-aggcggagcagaatgactc-3 ; reverse , 5-gttgaggcaacgaaccactt-3 ) and glyceraldehyde 3-phosphate dehydrogenase ( gapdh : forward , 5-cctctgacttcaacagc-3 ; reverse , 5-gctgtagccaaattcgt-3 ) primers were performed on a pcr system using a master mix ( roche light cycler 480 with sybr green i ; roche , indianapolis , in , usa ) . 
 we performed qpcr amplification with a predenaturation step at 95c followed by 45 cycles of denaturation at 95c , annealing at 63c , and extension at 72c . 
 primary schlemm 's canal cells were grown to confluence , treated with 100 nm latanoprost for 15 minutes , 1 , 2 , 4 , or 6 hours , and harvested . 
 schlemm 's canal cell pellets were suspended in ice - cold lysis buffer ( 50 mm tris ph 8.0 , 0.5% sodium dodecyl sulfate , 
 0.5% triton x-100 , 137 mm nacl , 3 mm kcl , 8 mm na2hpo4 - 7h2o , 1 mm kh2po4 , protease inhibitors ; roche ) and passed repeatedly through a 21-gauge needle for homogenization . 
 lysate was centrifuged at 13,000 g for 10 minutes , and total protein was quantified by the bradford assay . 
 cell lysates containing 20 g total protein were mixed with reducing lane marker sample buffer ( thermo fisher scientific , waltham , ma , usa ) containing 15% 2-mercaptoet...
====================================================================================================
Gold
====================================================================================================
purposeto identify downstream signaling molecules through which intraocular pressure ( iop ) is lowered following treatment with the prostaglandin analog latanoprost.methodstotal rna and protein isolated from primary human schlemm 's canal cells ( n = 3 ) treated with latanoprost ( free acid ; 100 nm ) were processed for quantitative pcr and western blot analysis . 
 iop was evaluated in stanniocalcin-1 ( stc-1/ ) and wild - type mice following treatment with latanoprost or rho kinase inhibitor y27632 . 
 human anterior segment pairs ( n = 8) were treated with recombinant stc-1 ( 5 , 50 , or 500 ng / ml ) and pressure was recorded using custom - designed software . 
 the effect of recombinant stc-1 ( 0.5 mg / ml ) on iop was evaluated in wild - type mice . 
 tissue morphology was evaluated by light and transmission electron microscopy.resultsincreased stc-1 mrna ( 4.0- to 25.2-fold ) and protein expression ( 1.9- to 5.1-fold ) was observed within 12 hours following latanoprost treatment . 
 latanoprost reduced iop in wild - type mice ( 22.0%  1.9% ) , but had no effect on stc-1/ mice ( 0.5%  0.7% ) . 
 in contrast , y27632 reduced iop in both wild - type ( 12.5%  1.2% ) and in stc-1/ mice ( 13.1%  2.8% ) . 
 human anterior segments treated with stc-1 ( 500 ng / ml ) showed an increase in outflow facility ( 0.15  0.03 to 0.27  0.09 l / min / mm hg ) while no change was observed in paired vehicle - treated controls . 
 recombinant stc-1 reduced iop in wild - type mice by 15.2%  3.0% . 
 no observable morphologic changes were identified between treatment groups when evaluated by microscopy.conclusionslatanoprost-induced reduction of iop is mediated through the downstream signaling molecule stc-1 . when used by itself , stc-1 exhibits ocular hypotensive properties .
====================================================================================================
Model
====================================================================================================
purpose : to investigate the effects of latanoprost ( 100 m ) or rho kinase inhibitor y27632 on iop in a mouse model of primary human anterior segment. the purpose of this study was to examine the effect of topical recombinant human stc-1 or vehicle on the growth potential of the eye in vivo.methods:we used western blot and real - time pcr to determine the expression of gapdh, 5-aggcggagcagaatgactcaacgaaccactt-3 and glyceraldehyde 3-phosphate dehydrogenams ; reverse transcription pcr / qpcr and immunohistochemistry to identify the proteins involved in cell proliferation and differentiation of anterior segments from human donor eyes ( age 75.5 0.7 years vs. normalized to normalization in the epsonk's 2-tailed paired t test for data sets with normal distribution and wilcoxon sign- rank tests for nonparametric data set.result:the results showed that the increase in outflow capacity of confluent cells was significantly greater than that of wild type controls ( aged < 60 years and male > 40% versus female = 8.3% [ 95% confidence interval]=11.1%13.9% to ~314.8% per year ] p rend in comparison to the vehicle control group).conclusions and global changes in perinatal period are associated with the development of corneal occlusion in human posterior segment and in mouse models of secondary human epithelial malformations in adult human glaucomas1,2,3,4-dimethyl-4,5,6-tetrachlorothiazol-6,7-biphenyl-7,8,9-pentihydrozolium-8-hydroxyquinolines.electronic supplementary materialthe online version of article ( http://www.nctb.nlm.nih.gov/geo-/.
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.31, RougeL: 0.16, RougeLsum: 0.16

====================================================================================================
Sorted by fmeasure. Median example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
although enhanced cardiovascular reactivity is generally associated with future development of hypertension and other cardiovascular events [ 15 ] , there are studies that have failed to show any relationship between reactivity to stress and future elevation of blood pressure [ 1 , 612 ] . 
 emerging evidence suggest that some stress tests may be better predictors of future cardiovascular events than other stressors [ 4 , 5 , 10 ] . 
 for example , blood pressure response to arithmetic and star tracing stress tests predicted high blood pressure while reactivity to cold pressor stress test did not [ 13 , 14 ] . 
 furthermore , metanalysis of studies that assessed mental stress tests and hypertension development revealed variable success of mental tests in predicting hypertension . among the different types of mental stressors , cognitive mental stressors were more consistent in predicting hypertension compared to emotion evoking , interview , and public speaking stressors . 
 the inconsistencies in prediction do not appear to be explained by differences in the type ( mental , physical , or psychophysical ) of stress tests for there is inconsistent predictability even among the types of stressors . 
 another possible explanation for the inconsistencies in reactivity prediction of adverse cardiovascular outcomes is the interaction of psychosocial factors with cardiovascular responses to acute laboratory stressors . 
 metanalysis of over 700 studies revealed that chronic ( trait ) anxiety is associated with decreased cardiovascular reactivity . 
 in contrast , a study of young european population revealed that acute ( state ) anxiety was associated with significantly increased reactivity to cold pressor test but not mental stress test . 
 these observations , when taken together , suggest that individuals may be inaccurately identified as hyperresponsive if anxiety is not considered as a confounder in the reactivity response to acute laboratory stress tests . 
 consequently , inaccurate assessment of increased reactivity due to the interaction of anxiety with acute stressors may explain the inconsistent reports of increased risk of hypertension with increased reactivity . this study sought to investigate whether ( 1 ) anxiety determined the blood pressure response to stress tests and ( 2 ) anxiety differentially influenced blood pressure response to anger recall and cold pressor stress tests in african americans . 
 we chose to study african americans for seve...
====================================================================================================
Gold
====================================================================================================
although several studies have shown that enhanced cardiovascular reactivity can predict hypertension development in african americans , these findings have not been consistent among all studies examining reactivity and hypertension susceptibility . 
 this inconsistency may be explained by the influence of anxiety ( state and trait ) on the blood pressure response to stress . 
 therefore , this study sought to determine whether anxiety is associated with blood pressure response to cold pressor ( cp ) and anger recall ( ar ) stress tests in young healthy african americans . 
 modeling using state and trait anxiety revealed that state anxiety predicts systolic ( sbp ) and diastolic blood pressure dbp response to cp and ar ( p  0.02 ) . 
 interestingly , state anxiety predicted heart rate changes only to cp ( p < 0.01 ; p = 0.3 for ar ) . 
 although   trait anxiety was associated with sbp response to ar and not cp , it was not a significant predictor of reactivity in our models . we conclude that anxiety levels may contribute to the variable blood pressure response to acute stressors and , therefore , should be assessed when performing cardiovascular reactivity measures .
====================================================================================================
Model
====================================================================================================
this study sought to investigate whether ( 1 ) anxiety differentially affects cardiovascular reactivity to cold pressor and anger recall stress tests in african americans, a population prone to develop cardiovascular disease. the dinamap was set to assess systolic blood pressure and heart rate at one - minute intervals for resting measurements as well as during the two acute stressor tasks : state anxiety assessment ; bp measurement and second arterial pressure measurement ( se / hr = 0.33 p < 2.02 and se/2 r=1.50 mmol % ci 3.10 to 5.70 and cp/35 mmhg + 48 pm > 8.80 mm versus 6.4 ng/4.6 sdl/5 mm3/7.9 vs. or 75% [ 95 percentileileic ] for the state of anxiety and reactive response to the stress test in this population tended to increase after adjustment for other clinical variables including sociodemographic factors and state's anxiety subscales ( state and stress and anxiety'glycosylated hemoglobin and plasma pressure levels and hemoglobin eatidase levels in white coat response and to examine the relationship between state ( in the moment and time of exposure to stress or anxiety on the other hand).these results support the idea that anxiety may play an important role in hypertension development and other cardiovascular risk factors for cardiovascular events in older americans and that these findings may be useful in understanding the complex interaction between psychological and physical factors with cardiovascular responses to acute laboratory stress testing in healthy adults and in establishing interventions to reduce the risk of developing cardiovascular diseases in these individuals
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.39, RougeL: 0.19, RougeLsum: 0.19

====================================================================================================
Sorted by fmeasure. Top 75\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
in recent years , the concept of minimal intervention ( mi ) has prevailed in dentistry . 
 therefore , the importance of diagnosing caries at an early stage has increased . in conventional procedures , 
 the diagnosis of caries has mainly consisted of visual inspection and tactile assessment with probing . 
 however , lussi   reported that the sensitivity of detecting caries was 0.62 by visual inspection and 0.82 by probing . 
 in addition , the pressure of probing can damage the demineralized fissure and increase the risk that caries progress [ 3 , 4 ] . to promote mi , diagnosis without a probe has been recommended . 
 the laser fluorescence - based caries detection device diagnodent ( kavo , germany ) has been introduced as an alternative . however , no single detection method for caries is sufficient ; therefore , the combination of some detection methods has been recommended [ 57 ] . 
 recent improvements in the personal computer have made the process of digital imaging more efficient and convenient . 
 if the shape of caries can be quantified , and the relationship between the numerical value and the condition of the lesion can be demonstrated , this information would be helpful to diagnose dental caries . 
 the authors of this paper have previously shown that the fractal dimension and proportion of the area of pit - and - fissure discoloration to the area of occlusal surface obtained by digital imaging were significantly correlated with the depth of the caries and the diagnodent values in extracted teeth . 
 for assessment of the method as a diagnostic system , the ability of the diagnosis , such as the sensitivity , the specificity , and the accuracy , should be researched in clinical situation . 
 the aim of this study was to assess the possibility of the clinical application of the diagnosis of occlusal caries using digital imaging by examining the sensitivity , the specificity , and the accuracy in comparison with the diagnodent values and the dentists ' diagnoses . 
 one hundred teeth ( 36 premolars and 64 molars ) with pit - and - fissure discoloration from 19 outpatients were examined at the clinic of oral diagnosis and general dentistry , dental hospital , tokyo medical and dental university . 
 the occlusal surface of each tooth was washed with the robinson brush to remove dental plaque without any abrasive paste . 
 then , pit - and - fissure discoloration was dried by air and measured three times using diagnodent . 
 the mean scores were...
====================================================================================================
Gold
====================================================================================================
the aim of this study was to assess the possibility of digital image analysis of pit - and - fissure discoloration in order to diagnose caries . 
 digital images showing pit - and - fissure discoloration in 100 teeth of 19 patients were analyzed to obtain the fractal dimension ( fd ) and the proportion of the area of pit - and - fissure discoloration to the area of occlusal surface ( pa ) . 
 diagnodent values were measured ( dd ) , and dentists ' diagnoses were also obtained . the sensitivity and specificity of fd , pa , dd , and the combination of fd and pa compared to the dentists ' diagnoses were calculated . 
 the sensitivities of fd , pa , dd , and the combination of fd and pa were 0.89 , 0.47 , 0.69 , and 0.86 , respectively , and the specificities were 0.84 , 0.95 , 0.91 , and 0.86 , respectively . 
 although further research is needed for the practical use , it is possible to use the analysis of digital images of pit - and - fissure molar discoloration as a diagnostic tool .
====================================================================================================
Model
====================================================================================================
the purpose of this study was to evaluate the accuracy of the combination of diagnodent ( kavo, germany ) and laser fluorescence - based caries detection devices ( fd and pa ; dd).a total of 190 dentists were examined at the clinic of oral diagnosis and general dentistry. the occlusal surface of each tooth was photographed as large as possible with an intraoral digital camera and tactile examination to decide which treatment plan would be appropriate ( preventive or operative).the clinical diagnosis of preventive treatment for teeth was classified as co. on the other hand : carious lesions requiring operative treatment were removed in a conventional clinical way and then the resulting cavity preparation was limited in the enamel.resultsthe results of discriminant analysis with the treatment plans were 0.743 ( sensitivity 78.3% / specificity 87.5%/98% and specificity of pa89.9%).conclusionthis study showed that the fractal dimension of discoloration was significantly correlated with both the depth of articular and dendritic surfaces and that it was greater than that of single fluorodeoxyglucose ( pa)-diacytomized teeth.clinical relevancethe study results indicate that molar pit & hyperfissure discoloration is clinically useful for the diagnoses of idiopathic odium irradiated teeth and may be an effective diagnostic tool for diagnosing dental plaques.the present study is registered with clinicaltrials.gov number nct0140029110312133230n1
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.41, RougeL: 0.23, RougeLsum: 0.23

====================================================================================================
Sorted by fmeasure. Top 95\% example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
in a contemporary health - care environment characterized by rapidly changing developments and relentlessly increasing knowledge , professional nurses need to develop critical thinking ( ct ) skills that will provide them with expertise in flexible , individualized , situation - specific problem - solving . 
 ct has been defined as  a nonlinear and cycled process that allows people to make decisions on what to believe and what to do within a given context . 
 according to kostovich et al . , the ability to think critically is an essential attribute for today 's nurses , and the development of this skill in nursing students requires multiple approaches and techniques . 
 use of the nursing process is an essential element to cultivate ct and judgment skills in nursing students . 
 the nursing process is a nonlinear , dynamic activity , which focuses on the multifaceted aspects of a patient , their family , and the environment . 
 nurses and nursing students must develop and write nursing care plans to provide and organize nursing interventions based upon identified patients needs . 
 however , some researchers have reported that the current linear nursing care plan format does not meet the educational needs of students to develop ct skills and visualize the interconnectedness of patient clinical data . 
 in addition , nurse educators feel that the nursing care plans developed by students are not case sensitive and need in - depth comprehension of each client 's physical , psychological , social , and spiritual health . in the authors program , 
 the traditional linear format nursing care plan used in the first five semesters was found not to meet the needs of sixth - semester nursing students . 
 these students need to be able to quickly conceptualize the plan of care in a functional format as they graduate and enter the practice arena , where they will be expected to care for multiple patients simultaneously and to rapidly use the nursing process to develop a nursing plan of care based upon priority needs of these patients . 
 concept map development is an alternative to using care plans as a method to document a plan of care based on evidenced - based practices . 
 , learners assimilate new concepts into their existing cognitive structure . when new concepts are integrated by identifying relationships with concepts already possessed , learning becomes meaningful . 
 hence , concept maps provide a format to visualize physiological , pathological , and psych...
====================================================================================================
Gold
====================================================================================================
introduction : concept map is a useful cognitive tool for enhancing a student 's critical thinking ( ct ) by encouraging students to process information deeply for understanding . however , the evidence regarding its effectiveness on nursing students ct is contradictory . 
 this paper compares the effectiveness of concept mapping and traditional linear nursing care planning on students ct.methods:an experimental design was used to examine the ct of 60 baccalaureate students who participated in pediatric clinical nursing course in the shahrekord university of medical sciences , shahrekord , iran in 2013.results:participants were randomly divided into six equal groups of each 10 student , of which three groups were the control group , and the others were the experimental group . 
 the control group completed nine traditional linear nursing care plans , whereas experimental group completed nine concept maps during the course . 
 both groups showed significant improvement in overall and all subscales of the california ct skill test from pretest to posttest ( p < 0.001 ) , but t - test demonstrated that improvement in students ct skills in the experimental group was significantly greater than in the control group after the program ( p < 0.001).conclusions : our findings support that concept mapping can be used as a clinical teaching - learning activity to promote ct in nursing students .
====================================================================================================
Model
====================================================================================================
background : the ability to think critically is an essential attribute for today's nurses, and the development of this skill in nursing students requires multiple approaches and techniques.objectives:this study was performed to compare the effect of concept mapping and traditional nursing care plan on ct skills in clinical pediatric clinical course.materials and methods:60 students from the nursing faculty of shahrekord university of medical sciences were randomly divided into six equal groups ( n = 10 ) ; three groups as an experimental group. to prevent contact between the control and experimental groups were asked to create a nursing plan for nine concept maps during the course and to conduct linear care plans in sequential time order.result:there was no significant difference in age or sex between groups before the program.conclusion:the results of the current study suggest that concept map and conventional nursing service could promote ct.trial registration for this purpose
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.52, RougeL: 0.33, RougeLsum: 0.33

====================================================================================================
Sorted by fmeasure. Best example.
====================================================================================================
====================================================================================================
Document
====================================================================================================
fibrodysplasia ossificans progressiva ( fop ) is a rare genetic disoder characterized by bone formation within muscles tendons and ligaments . 
 we hereby report a case of fop in a four year male child from a tribal family in orissa . 
 4 yr old male child presented with gradual development of stiffness of neck and hard nodules on his body for which his parents had sought all sort of indegenous treatment and manipulations by traditional bone setters . 
 patient returned to our hospital at the age of four years with widespread ossification and stiffness of neck , shoulders and back . 
 he also had upper tibial osteochondromas and scalp nodules and valgus deformity of bilateral great toes . 
 though rare , diagnosis of myositis ossificans progressiva should be considered in a child with heterotopic bone formation and valgus deformities of great toes . 
 being a rare condition , treatment guidelines are not clear and this condition need further research . 
 fibrodysplasia ossificans progressiva ( fop ) is also known as myositis ossificans progressiva , stone man disease , munchmeyer s disease . 
 fop is an extremely rare and most crippling form of heterotopic ossification in humans with an incidence of 1 in 2 millions . 
 kitterman et al reported that it takes atleast six physician evaluations to reach the diagnosis and 90% of these individuals will have received some wrong or hazardous treatment before appropriate diagnosis . 
 we hereby report a case of fop in a 4 year old boy coming from tribal family in orissa . 
 the diagnosis of this patient was delayed due as the parents tried all sorts of indigenous medications and even manipulations by traditional bonesetters whose influence has been deep rooted in minds of the tribal population in this part of the country . 
 our patients was a four year old boy who presented with chief complains of stiffness of neck , decreased movements in bilateral shoulders and had bony hard swellings in his back . 
 , his parents noticed that he had stiffness of neck and had developed nodules at his scalp , which gradually subsided without any treatment . 
 coming from a tribal background , parents consulted many indigenous medicine practitioners and child was subjected to repeated manipulations of the neck by traditional bone setters . 
 these swellings hardened over a period of few days and the child developed stiffness of spine . 
 he was subjected to further manipulations and gradually developed stiffness of bilateral shoul...
====================================================================================================
Gold
====================================================================================================
introduction : fibrodysplasia ossificans progressiva ( fop ) is a rare genetic disoder characterized by bone formation within muscles tendons and ligaments . it has an incidence of one in two million . 
 we hereby report a case of fop in a four year male child from a tribal family in orissa.case report:4 yr old male child presented with gradual development of stiffness of neck and hard nodules on his body for which his parents had sought all sort of indegenous treatment and manipulations by traditional bone setters . 
 patient returned to our hospital at the age of four years with widespread ossification and stiffness of neck , shoulders and back . 
 he also had upper tibial osteochondromas and scalp nodules and valgus deformity of bilateral great toes . 
 a diagnosis of fop was made on clinical and radiological examination.conclusion:though rare , diagnosis of myositis ossificans progressiva should be considered in a child with heterotopic bone formation and valgus deformities of great toes . 
 being a rare condition , treatment guidelines are not clear and this condition need further research .
====================================================================================================
Model
====================================================================================================
introduction : fibrodysplasia ossificans progressiva ( fop ) is a rare genetic disoder characterized by bone formation within muscles tendons and ligaments. it is an extremely rare and most crippling form of heterotopic bone, which has been identified as the main genetic abnormality.case report:4 yr old male child presented with gradual development of neck and hard nodules on his body for which his parents had sought all sort of the indegenous treatment and manipulations by traditional bone setters.discussion:the patient had bony hard swellings in cervico - thoraco- lumbar spine and left 3rd costochondral junction along with hypopasia and valgus deformity of great toes bilaterally.conclusion:though rare ; diagnosis of myocogenesification should be considered in this rare disease and treatment guidelines are not clear and this condition need further research focusing on the effectiveness of this disease in the treatment of these rare diseases
====================================================================================================
Metrics
====================================================================================================
Rouge1: 0.63, RougeL: 0.56, RougeLsum: 0.56


